Block Crossings in Storyline Visualizations

Storyline visualizations help visualize encounters of the characters in a story over time. Each character is represented by an x-monotone curve that goes from left to right. A meeting is represented by having the characters that participate in the meeting run close together for some time. In order to keep the visual complexity low, rather than just minimizing pairwise crossings of curves, we propose to count block crossings, that is, pairs of intersecting bundles of lines. Our main results are as follows. We show that minimizing the number of block crossings is NP-hard, and we develop, for meetings of bounded size, a constant-factor approximation. We also present two fixed-parameter algorithms and, for meetings of size 2, a greedy heuristic that we evaluate experimentally.

==> charts/compare_new/data_fpt_k5n10t100ss.txt <==
4 4 5
2 2 3
4 4 5
3 4 4
3 3 5
3 3 5
3 4 5
3 4 5
5 5 7
3 3 5
3 4 5
4 5 6
3 4 6
2 2 4
4 4 5
4 5 6
4 4 5
4 5 6
3 3 6
2 2 4
4 4 7
3 4 5
3 4 5
2 3 4
4 5 6
5 7 7
3 3 5
3 3 4
3 4 5
2 2 3
3 4 5
3 4 4
4 4 5
4 5 7
4 4 5
3 3 5
3 3 4
4 5 6
1 1 2
3 4 4
4 4 5
3 3 6
2 2 4
4 4 4
4 4 6
4 4 4
4 4 7
3 5 6
3 3 5
3 4 5
4 5 6
2 2 4
2 2 5
3 5 5
3 3 4
2 2 4
4 5 7
2 2 4
4 4 5
4 4 7
2 3 3
4 4 7
3 4 5
3 3 5
3 4 5
3 4 5
4 4 6
5 5 5
3 4 5
2 3 4
3 3 6
3 3 3
3 3 5
3 4 5
2 2 5
4 5 5
3 5 4
4 4 6
3 3 4
3 4 5
4 5 5
2 3 4
3 4 6
3 4 5
3 3 4
4 4 5
2 2 4
3 4 5
3 3 4
3 3 4
2 2 4
4 4 5
3 4 5
4 4 6
3 3 3
4 4 7
3 3 5
4 4 5
3 3 4
4 4 4


==> charts/compare_new/fpt_k4n18t1000ss.txt <==
Launching candle chart with k=4 n=18 and s=123456789, tests=1000
Results marked with # is for candle chart, results marked with $ is for the compare chart................... - 1%
.................... - 3%
.................... - 5%
.................... - 7%
.................... - 9%
.................... - 11%
.................... - 13%
.................... - 15%
.................... - 17%
.................... - 19%
.................... - 21%
.................... - 23%
.................... - 25%
.................... - 27%
.................... - 29%
.................... - 31%
.................... - 33%
.................... - 35%
.................... - 37%
.................... - 39%
.................... - 41%
.................... - 43%
.................... - 45%
.................... - 47%
.................... - 49%
.................... - 51%
.................... - 53%
.................... - 55%
.................... - 57%
.................... - 59%
.................... - 61%
.................... - 63%
.................... - 65%
.................... - 67%
.................... - 69%
.................... - 71%
.................... - 73%
.................... - 75%
.................... - 77%
.................... - 79%
.................... - 81%
.................... - 83%
.................... - 85%
.................... - 87%
.................... - 89%
.................... - 91%
.................... - 93%
.................... - 95%
.................... - 97%
.................... - 99%
.
!! RAW DATA!! FPT HEUR GREEDY
? 5 5 6
? 6 7 8
? 8 8 9
? 6 6 7
? 6 6 8
? 5 5 6
? 6 6 7
? 6 6 6
? 5 5 5
? 4 4 5
? 3 3 5
? 3 3 5
? 5 6 6
? 4 5 6
? 6 7 7
? 5 5 5
? 6 7 8
? 5 5 6
? 3 4 5
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 7
? 3 3 4
? 6 6 7
? 5 5 6
? 5 5 5
? 5 5 6
? 6 6 6
? 5 5 6
? 6 6 7
? 5 5 6
? 7 7 8
? 5 5 6
? 5 5 5
? 6 6 8
? 5 5 5
? 5 5 5
? 4 4 5
? 6 6 6
? 5 5 6
? 6 6 6
? 5 5 6
? 5 5 6
? 5 5 5
? 5 5 7
? 6 6 7
? 5 5 6
? 4 4 5
? 5 5 5
? 4 4 4
? 5 5 6
? 6 6 8
? 6 6 7
? 3 3 3
? 4 4 5
? 4 4 4
? 7 7 7
? 5 6 6
? 6 7 7
? 4 5 6
? 4 4 4
? 5 5 6
? 3 4 4
? 6 6 7
? 3 3 4
? 5 5 6
? 5 5 6
? 5 5 5
? 4 5 4
? 4 4 5
? 6 6 7
? 5 5 5
? 6 6 6
? 6 6 7
? 5 5 5
? 6 6 7
? 6 7 8
? 3 3 3
? 6 6 7
? 4 4 5
? 4 4 4
? 4 4 5
? 5 6 7
? 5 5 6
? 6 6 7
? 5 6 6
? 4 4 5
? 6 6 7
? 5 5 5
? 5 6 6
? 5 5 6
? 5 5 6
? 5 5 6
? 7 7 8
? 6 6 7
? 5 5 5
? 6 6 7
? 6 6 7
? 5 5 5
? 6 6 7
? 4 5 5
? 7 7 7
? 3 3 3
? 5 6 7
? 5 5 5
? 4 4 5
? 4 4 5
? 6 6 7
? 6 6 7
? 5 5 6
? 4 5 6
? 5 5 5
? 6 6 7
? 5 5 7
? 5 6 6
? 7 7 8
? 4 5 5
? 3 3 4
? 6 6 7
? 5 5 5
? 6 6 7
? 4 4 5
? 4 4 5
? 6 6 7
? 5 5 6
? 5 5 6
? 4 4 6
? 4 4 4
? 6 6 7
? 4 5 5
? 5 5 5
? 5 5 5
? 6 6 7
? 5 5 6
? 5 5 5
? 6 6 7
? 4 4 5
? 6 6 7
? 5 5 6
? 4 4 5
? 4 4 5
? 4 5 5
? 6 6 7
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 3 3 4
? 5 5 6
? 5 5 6
? 6 6 7
? 6 7 7
? 5 6 6
? 5 5 5
? 6 6 7
? 4 4 5
? 6 6 7
? 6 6 7
? 6 6 7
? 5 5 6
? 5 6 6
? 5 5 6
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 6 6 7
? 5 5 5
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 7
? 5 5 6
? 5 5 6
? 7 7 8
? 5 5 6
? 6 6 7
? 5 5 6
? 5 5 6
? 5 5 5
? 6 6 7
? 7 7 7
? 5 5 5
? 4 4 4
? 4 4 5
? 5 5 5
? 6 6 6
? 4 4 5
? 4 4 4
? 5 6 6
? 5 5 6
? 4 4 5
? 6 7 8
? 5 5 5
? 4 4 5
? 6 7 6
? 5 5 5
? 4 4 5
? 5 5 6
? 6 6 6
? 6 6 6
? 5 5 6
? 2 2 3
? 6 6 6
? 4 4 5
? 6 6 7
? 5 5 6
? 6 6 7
? 5 5 6
? 5 5 6
? 3 3 4
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 6 6 7
? 5 5 6
? 4 4 5
? 6 6 7
? 5 6 6
? 5 5 6
? 5 5 6
? 5 5 5
? 5 6 6
? 4 4 5
? 5 5 6
? 5 6 6
? 6 6 7
? 7 8 9
? 3 3 4
? 4 4 4
? 5 5 6
? 4 5 6
? 6 6 7
? 4 4 5
? 5 7 7
? 6 6 7
? 5 5 7
? 5 6 6
? 6 6 7
? 5 5 6
? 6 7 8
? 6 7 6
? 4 4 5
? 4 4 5
? 4 4 5
? 7 7 8
? 6 6 8
? 6 6 7
? 6 6 7
? 6 6 7
? 6 6 7
? 4 4 5
? 5 6 6
? 5 5 6
? 6 6 7
? 5 5 6
? 4 4 5
? 6 6 7
? 7 7 8
? 5 5 5
? 5 5 6
? 6 6 7
? 6 6 8
? 5 5 5
? 6 6 6
? 5 5 5
? 6 6 7
? 6 6 6
? 7 7 8
? 4 4 5
? 5 5 5
? 5 5 6
? 7 7 7
? 5 5 6
? 5 5 7
? 4 4 5
? 5 5 6
? 4 4 5
? 5 6 6
? 6 6 7
? 5 5 6
? 4 4 5
? 6 6 7
? 5 5 7
? 6 6 7
? 4 4 5
? 4 4 5
? 4 4 5
? 5 6 5
? 6 7 7
? 6 6 6
? 6 7 7
? 3 3 4
? 5 5 6
? 7 7 8
? 5 5 6
? 4 4 4
? 4 4 5
? 4 4 5
? 6 6 6
? 5 5 6
? 5 5 5
? 5 5 6
? 7 7 7
? 4 4 5
? 6 6 7
? 6 6 7
? 6 6 7
? 5 5 6
? 6 7 8
? 7 7 8
? 5 5 6
? 6 6 7
? 5 5 7
? 5 5 5
? 6 6 7
? 6 6 6
? 5 5 5
? 6 6 7
? 6 6 7
? 4 4 4
? 6 6 6
? 6 6 7
? 6 6 6
? 6 6 6
? 6 7 8
? 6 6 7
? 6 6 7
? 5 5 6
? 5 5 6
? 5 5 6
? 6 6 7
? 7 7 9
? 5 5 6
? 5 5 6
? 4 4 4
? 5 5 5
? 4 4 5
? 5 5 5
? 5 5 5
? 5 6 6
? 3 3 4
? 6 7 6
? 6 7 7
? 5 5 5
? 6 6 7
? 6 6 6
? 6 6 7
? 6 6 7
? 4 5 6
? 5 5 7
? 5 5 6
? 5 5 6
? 5 5 6
? 6 6 7
? 6 6 6
? 5 5 6
? 5 5 6
? 4 4 4
? 4 4 5
? 5 5 6
? 4 4 4
? 7 7 8
? 5 5 5
? 4 4 4
? 5 5 6
? 6 6 7
? 4 4 5
? 4 4 5
? 6 6 7
? 4 5 5
? 4 4 5
? 5 5 6
? 6 6 6
? 5 5 6
? 6 6 7
? 5 5 6
? 6 6 7
? 5 5 6
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 4 4 5
? 4 4 4
? 5 5 5
? 6 6 6
? 5 5 6
? 6 6 7
? 5 6 6
? 5 6 5
? 5 5 6
? 6 6 7
? 6 6 7
? 4 4 4
? 6 6 7
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 6 6 7
? 6 6 7
? 4 4 5
? 6 6 6
? 6 6 7
? 6 6 7
? 4 4 5
? 5 5 5
? 6 6 7
? 5 5 6
? 6 6 7
? 5 5 6
? 5 6 6
? 6 6 7
? 4 4 5
? 5 5 6
? 6 6 6
? 5 5 6
? 5 5 7
? 4 4 5
? 4 4 4
? 6 6 7
? 6 7 7
? 4 4 5
? 6 6 7
? 4 4 6
? 5 6 7
? 5 5 6
? 4 4 4
? 4 4 5
? 3 4 4
? 4 5 5
? 6 6 7
? 6 6 7
? 5 5 7
? 4 4 5
? 3 3 4
? 6 6 6
? 6 7 7
? 5 5 6
? 5 5 6
? 5 6 7
? 5 5 6
? 6 6 6
? 5 5 6
? 5 5 6
? 5 5 5
? 6 6 7
? 5 5 6
? 5 5 5
? 4 4 5
? 5 6 6
? 6 7 7
? 4 4 5
? 6 6 6
? 3 3 4
? 5 5 6
? 5 5 6
? 6 6 7
? 7 7 8
? 3 4 4
? 4 4 5
? 6 6 7
? 5 5 6
? 5 6 7
? 5 5 6
? 5 6 6
? 5 6 6
? 7 7 7
? 6 7 7
? 4 4 5
? 5 5 5
? 5 5 6
? 5 6 5
? 5 5 6
? 5 5 6
? 6 6 7
? 3 3 4
? 4 4 5
? 4 4 5
? 4 4 4
? 5 5 6
? 5 5 6
? 5 5 6
? 6 6 7
? 4 4 5
? 5 5 5
? 6 6 6
? 6 6 7
? 6 6 6
? 5 5 5
? 5 5 6
? 5 5 6
? 4 4 6
? 6 7 8
? 4 5 6
? 4 4 5
? 5 5 6
? 3 3 4
? 6 6 7
? 6 6 9
? 7 7 8
? 6 6 6
? 5 5 5
? 4 4 5
? 5 5 6
? 5 5 5
? 6 6 7
? 5 5 6
? 5 5 6
? 4 4 4
? 5 5 6
? 5 5 6
? 6 6 7
? 4 4 4
? 6 6 6
? 4 4 4
? 6 6 7
? 5 5 6
? 5 5 7
? 5 6 6
? 5 5 6
? 6 6 7
? 4 4 5
? 6 6 6
? 6 6 7
? 5 5 6
? 6 6 6
? 7 7 8
? 4 4 4
? 5 5 6
? 7 7 8
? 6 6 7
? 5 5 6
? 6 6 7
? 3 3 5
? 5 5 6
? 4 4 4
? 5 5 7
? 4 4 5
? 5 5 6
? 5 5 6
? 4 5 6
? 6 6 6
? 5 6 6
? 7 7 8
? 6 6 7
? 5 5 6
? 6 6 7
? 6 6 6
? 4 4 4
? 5 6 8
? 5 5 6
? 4 4 5
? 5 5 6
? 4 4 5
? 5 5 5
? 5 6 6
? 5 6 6
? 6 7 7
? 5 5 6
? 3 3 4
? 6 6 7
? 5 5 6
? 5 5 6
? 6 6 6
? 4 4 6
? 3 3 3
? 5 5 6
? 5 5 6
? 4 4 5
? 5 6 7
? 5 6 7
? 5 5 6
? 4 4 5
? 5 5 5
? 5 5 6
? 4 4 5
? 4 4 5
? 5 5 6
? 5 5 7
? 5 5 6
? 5 5 6
? 4 4 5
? 6 6 6
? 6 7 7
? 6 6 7
? 5 5 5
? 7 7 8
? 5 6 6
? 6 6 7
? 5 5 5
? 6 6 7
? 4 5 6
? 6 6 7
? 5 5 7
? 6 6 7
? 4 4 5
? 6 6 7
? 6 6 7
? 5 5 5
? 6 6 7
? 5 5 6
? 5 5 6
? 5 5 6
? 5 6 6
? 7 7 8
? 4 4 4
? 6 6 6
? 5 5 6
? 5 5 6
? 3 3 3
? 5 5 6
? 6 6 7
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 4 4 6
? 3 3 4
? 4 4 6
? 4 4 5
? 3 3 4
? 5 5 6
? 7 7 8
? 7 7 8
? 5 5 5
? 6 6 6
? 4 4 5
? 4 4 5
? 5 5 6
? 5 5 6
? 5 5 6
? 4 4 5
? 5 5 6
? 5 5 5
? 5 5 7
? 6 6 7
? 5 5 6
? 5 5 5
? 6 6 7
? 6 6 8
? 6 6 6
? 6 6 7
? 5 5 6
? 6 6 6
? 6 6 7
? 6 7 7
? 5 5 5
? 6 7 7
? 4 4 5
? 6 6 7
? 4 4 5
? 6 6 7
? 6 6 6
? 4 5 6
? 6 6 7
? 5 6 6
? 5 5 6
? 5 5 6
? 4 4 5
? 4 4 5
? 5 5 6
? 5 5 6
? 6 6 7
? 7 7 8
? 4 4 5
? 5 5 6
? 5 5 6
? 7 7 8
? 5 5 6
? 6 6 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 4 4 5
? 5 5 6
? 6 7 7
? 3 3 4
? 5 5 6
? 4 4 5
? 4 4 5
? 6 6 7
? 4 4 6
? 5 5 6
? 5 6 6
? 6 7 7
? 6 6 7
? 6 6 7
? 4 4 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 5
? 5 6 6
? 6 6 7
? 5 6 5
? 7 7 7
? 6 6 7
? 5 5 5
? 6 6 7
? 5 5 5
? 3 3 3
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 5
? 5 5 5
? 5 5 8
? 6 6 7
? 5 5 6
? 5 5 5
? 6 6 6
? 6 6 7
? 5 5 6
? 4 4 5
? 6 6 6
? 4 4 5
? 6 6 6
? 5 5 5
? 4 4 5
? 3 3 4
? 5 5 6
? 6 6 7
? 5 5 6
? 7 7 8
? 5 5 6
? 6 6 6
? 4 4 5
? 5 5 6
? 6 6 6
? 6 6 7
? 5 6 6
? 5 5 5
? 5 5 6
? 4 4 5
? 4 4 5
? 4 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 7 7
? 4 5 4
? 6 6 7
? 5 5 6
? 5 5 6
? 3 3 5
? 4 6 6
? 3 3 4
? 3 3 4
? 6 6 6
? 4 5 5
? 5 5 7
? 6 6 7
? 5 5 6
? 5 5 6
? 5 5 5
? 5 5 6
? 3 4 5
? 6 7 7
? 6 6 6
? 6 6 7
? 5 5 7
? 6 6 6
? 6 6 6
? 5 5 6
? 6 6 7
? 5 5 6
? 5 5 6
? 6 6 7
? 5 5 6
? 5 5 5
? 5 5 6
? 6 6 7
? 6 6 7
? 5 5 5
? 6 7 8
? 5 5 5
? 5 5 6
? 6 6 7
? 4 5 5
? 4 4 5
? 5 5 6
? 6 6 6
? 5 5 6
? 5 5 6
? 5 5 6
? 6 6 7
? 4 4 6
? 6 6 7
? 5 5 6
? 6 7 8
? 6 6 6
? 4 4 6
? 6 6 7
? 5 5 6
? 5 5 6
? 6 6 7
? 5 5 6
? 4 4 5
? 4 4 5
? 7 7 7
? 4 5 6
? 6 6 7
? 5 5 6
? 6 7 8
? 4 4 5
? 5 5 6
? 3 3 3
? 5 6 7
? 7 7 7
? 4 4 5
? 7 7 8
? 5 5 6
? 5 5 5
? 4 4 6
? 5 5 6
? 5 5 6
? 7 7 7
? 4 4 4
? 5 5 7
? 5 5 6
? 6 6 6
? 4 5 5
? 6 6 6
? 3 3 4
? 4 5 5
? 5 5 6
? 6 6 7
? 6 6 6
? 4 4 5
? 5 5 5
? 5 5 6
? 5 5 6
? 4 4 4
? 4 4 5
? 5 6 7
? 5 5 7
? 4 4 4
? 3 3 4
? 5 6 7
? 4 4 5
? 4 4 5
? 7 7 7
? 6 6 6
? 7 7 7
? 7 7 8
? 5 5 6
? 4 4 5
? 6 6 7
? 6 6 8
? 5 5 6
? 5 5 6
? 5 5 5
? 5 5 6
? 5 5 6
? 5 5 6
? 6 6 6
? 5 5 6
? 7 7 8
? 3 3 4
? 4 4 5
? 6 6 7
? 7 7 8
? 4 4 5
? 3 3 4
? 5 5 6
? 4 4 5
? 5 5 6
? 6 6 7
? 5 5 6
? 7 7 8
? 5 5 5
? 6 6 7
? 5 6 7
? 5 5 6
? 5 5 5
? 5 5 6
? 3 3 4
? 7 7 8
? 5 5 6
? 5 5 5
? 5 5 5
? 3 4 4
? 6 6 6
? 6 6 7
? 4 4 5
? 5 5 5
? 5 5 6
? 4 4 5
? 5 6 6
? 7 7 8
? 5 5 6
? 4 4 4
? 5 5 6
? 5 5 6
? 5 5 6
? 5 5 6
? 5 6 6
? 4 4 5
? 6 6 7
? 5 6 6
? 4 4 4
? 3 3 4
? 5 5 6
? 6 6 6
? 5 5 6
? 3 3 4
? 5 5 6
? 7 7 8
? 5 5 6
? 6 6 6
? 6 6 7
? 6 6 7
? 6 7 8
? 7 7 7
? 5 6 7
? 4 5 6
? 5 5 7
? 6 6 7
? 4 4 5
? 5 5 6
? 4 4 5
? 6 6 7
? 5 5 6
? 4 5 6
? 6 6 6
? 4 4 5
? 5 5 6
? 6 6 7
? 7 7 7
? 5 5 6
? 3 3 4
? 5 5 6
? 5 6 6
? 5 5 6
? 4 4 5
? 4 4 5
? 6 6 6
? 4 4 5
? 4 4 5
? 4 4 5
? 4 4 6
? 5 5 7
? 4 4 4
? 5 5 6
? 5 6 6
? 5 5 6
? 7 7 7
? 6 6 7
? 5 5 6
? 4 4 5
? 5 5 6
? 6 6 7
? 6 6 7
? 5 5 6
? 5 5 5
? 5 6 7
? 6 6 6
? 5 5 5
? 6 6 7
? 4 4 5
? 5 6 7
? 4 5 5
? 5 5 6
? 5 6 6
? 5 5 6
? 5 5 6
? 2 2 3
? 6 7 8
? 4 4 5
? 6 6 6
? 5 6 6
? 5 5 6
? 5 5 5
? 4 4 4
? 6 6 7
? 5 6 5
? 5 5 6
? 6 6 7
? 5 5 5
? 5 5 6
? 5 5 5
? 5 5 6
? 6 6 6
? 6 6 7
? 5 5 6
? 5 5 6
? 4 4 4
? 5 5 6
? 4 4 4
? 5 5 6
? 4 4 5
? 6 7 7

ran 1000 tests, results:
!! BM - OPT / GREEDY / GREEDY-HEUR
* 0 216 873
* 1 689 124
* 2 92 3
* 3 3 0
!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 18 0 3 0 2 0.882000 0.130000


==> charts/compare_new/fpt_k4n18t1000ss.txt.dat <==
5 5 6
6 7 8
8 8 9
6 6 7
6 6 8
5 5 6
6 6 7
6 6 6
5 5 5
4 4 5
3 3 5
3 3 5
5 6 6
4 5 6
6 7 7
5 5 5
6 7 8
5 5 6
3 4 5
5 5 6
5 5 6
5 5 6
5 5 7
3 3 4
6 6 7
5 5 6
5 5 5
5 5 6
6 6 6
5 5 6
6 6 7
5 5 6
7 7 8
5 5 6
5 5 5
6 6 8
5 5 5
5 5 5
4 4 5
6 6 6
5 5 6
6 6 6
5 5 6
5 5 6
5 5 5
5 5 7
6 6 7
5 5 6
4 4 5
5 5 5
4 4 4
5 5 6
6 6 8
6 6 7
3 3 3
4 4 5
4 4 4
7 7 7
5 6 6
6 7 7
4 5 6
4 4 4
5 5 6
3 4 4
6 6 7
3 3 4
5 5 6
5 5 6
5 5 5
4 5 4
4 4 5
6 6 7
5 5 5
6 6 6
6 6 7
5 5 5
6 6 7
6 7 8
3 3 3
6 6 7
4 4 5
4 4 4
4 4 5
5 6 7
5 5 6
6 6 7
5 6 6
4 4 5
6 6 7
5 5 5
5 6 6
5 5 6
5 5 6
5 5 6
7 7 8
6 6 7
5 5 5
6 6 7
6 6 7
5 5 5
6 6 7
4 5 5
7 7 7
3 3 3
5 6 7
5 5 5
4 4 5
4 4 5
6 6 7
6 6 7
5 5 6
4 5 6
5 5 5
6 6 7
5 5 7
5 6 6
7 7 8
4 5 5
3 3 4
6 6 7
5 5 5
6 6 7
4 4 5
4 4 5
6 6 7
5 5 6
5 5 6
4 4 6
4 4 4
6 6 7
4 5 5
5 5 5
5 5 5
6 6 7
5 5 6
5 5 5
6 6 7
4 4 5
6 6 7
5 5 6
4 4 5
4 4 5
4 5 5
6 6 7
5 5 6
5 5 6
5 5 6
5 5 6
3 3 4
5 5 6
5 5 6
6 6 7
6 7 7
5 6 6
5 5 5
6 6 7
4 4 5
6 6 7
6 6 7
6 6 7
5 5 6
5 6 6
5 5 6
4 4 5
5 5 6
6 6 7
6 6 7
6 6 7
5 5 5
5 5 6
5 5 6
5 5 6
5 5 7
5 5 6
5 5 6
7 7 8
5 5 6
6 6 7
5 5 6
5 5 6
5 5 5
6 6 7
7 7 7
5 5 5
4 4 4
4 4 5
5 5 5
6 6 6
4 4 5
4 4 4
5 6 6
5 5 6
4 4 5
6 7 8
5 5 5
4 4 5
6 7 6
5 5 5
4 4 5
5 5 6
6 6 6
6 6 6
5 5 6
2 2 3
6 6 6
4 4 5
6 6 7
5 5 6
6 6 7
5 5 6
5 5 6
3 3 4
4 4 5
5 5 6
6 6 7
6 6 7
6 6 7
5 5 6
4 4 5
6 6 7
5 6 6
5 5 6
5 5 6
5 5 5
5 6 6
4 4 5
5 5 6
5 6 6
6 6 7
7 8 9
3 3 4
4 4 4
5 5 6
4 5 6
6 6 7
4 4 5
5 7 7
6 6 7
5 5 7
5 6 6
6 6 7
5 5 6
6 7 8
6 7 6
4 4 5
4 4 5
4 4 5
7 7 8
6 6 8
6 6 7
6 6 7
6 6 7
6 6 7
4 4 5
5 6 6
5 5 6
6 6 7
5 5 6
4 4 5
6 6 7
7 7 8
5 5 5
5 5 6
6 6 7
6 6 8
5 5 5
6 6 6
5 5 5
6 6 7
6 6 6
7 7 8
4 4 5
5 5 5
5 5 6
7 7 7
5 5 6
5 5 7
4 4 5
5 5 6
4 4 5
5 6 6
6 6 7
5 5 6
4 4 5
6 6 7
5 5 7
6 6 7
4 4 5
4 4 5
4 4 5
5 6 5
6 7 7
6 6 6
6 7 7
3 3 4
5 5 6
7 7 8
5 5 6
4 4 4
4 4 5
4 4 5
6 6 6
5 5 6
5 5 5
5 5 6
7 7 7
4 4 5
6 6 7
6 6 7
6 6 7
5 5 6
6 7 8
7 7 8
5 5 6
6 6 7
5 5 7
5 5 5
6 6 7
6 6 6
5 5 5
6 6 7
6 6 7
4 4 4
6 6 6
6 6 7
6 6 6
6 6 6
6 7 8
6 6 7
6 6 7
5 5 6
5 5 6
5 5 6
6 6 7
7 7 9
5 5 6
5 5 6
4 4 4
5 5 5
4 4 5
5 5 5
5 5 5
5 6 6
3 3 4
6 7 6
6 7 7
5 5 5
6 6 7
6 6 6
6 6 7
6 6 7
4 5 6
5 5 7
5 5 6
5 5 6
5 5 6
6 6 7
6 6 6
5 5 6
5 5 6
4 4 4
4 4 5
5 5 6
4 4 4
7 7 8
5 5 5
4 4 4
5 5 6
6 6 7
4 4 5
4 4 5
6 6 7
4 5 5
4 4 5
5 5 6
6 6 6
5 5 6
6 6 7
5 5 6
6 6 7
5 5 6
4 4 5
5 5 6
6 6 7
6 6 7
4 4 5
4 4 4
5 5 5
6 6 6
5 5 6
6 6 7
5 6 6
5 6 5
5 5 6
6 6 7
6 6 7
4 4 4
6 6 7
4 4 5
5 5 6
6 6 7
6 6 7
6 6 7
6 6 7
4 4 5
6 6 6
6 6 7
6 6 7
4 4 5
5 5 5
6 6 7
5 5 6
6 6 7
5 5 6
5 6 6
6 6 7
4 4 5
5 5 6
6 6 6
5 5 6
5 5 7
4 4 5
4 4 4
6 6 7
6 7 7
4 4 5
6 6 7
4 4 6
5 6 7
5 5 6
4 4 4
4 4 5
3 4 4
4 5 5
6 6 7
6 6 7
5 5 7
4 4 5
3 3 4
6 6 6
6 7 7
5 5 6
5 5 6
5 6 7
5 5 6
6 6 6
5 5 6
5 5 6
5 5 5
6 6 7
5 5 6
5 5 5
4 4 5
5 6 6
6 7 7
4 4 5
6 6 6
3 3 4
5 5 6
5 5 6
6 6 7
7 7 8
3 4 4
4 4 5
6 6 7
5 5 6
5 6 7
5 5 6
5 6 6
5 6 6
7 7 7
6 7 7
4 4 5
5 5 5
5 5 6
5 6 5
5 5 6
5 5 6
6 6 7
3 3 4
4 4 5
4 4 5
4 4 4
5 5 6
5 5 6
5 5 6
6 6 7
4 4 5
5 5 5
6 6 6
6 6 7
6 6 6
5 5 5
5 5 6
5 5 6
4 4 6
6 7 8
4 5 6
4 4 5
5 5 6
3 3 4
6 6 7
6 6 9
7 7 8
6 6 6
5 5 5
4 4 5
5 5 6
5 5 5
6 6 7
5 5 6
5 5 6
4 4 4
5 5 6
5 5 6
6 6 7
4 4 4
6 6 6
4 4 4
6 6 7
5 5 6
5 5 7
5 6 6
5 5 6
6 6 7
4 4 5
6 6 6
6 6 7
5 5 6
6 6 6
7 7 8
4 4 4
5 5 6
7 7 8
6 6 7
5 5 6
6 6 7
3 3 5
5 5 6
4 4 4
5 5 7
4 4 5
5 5 6
5 5 6
4 5 6
6 6 6
5 6 6
7 7 8
6 6 7
5 5 6
6 6 7
6 6 6
4 4 4
5 6 8
5 5 6
4 4 5
5 5 6
4 4 5
5 5 5
5 6 6
5 6 6
6 7 7
5 5 6
3 3 4
6 6 7
5 5 6
5 5 6
6 6 6
4 4 6
3 3 3
5 5 6
5 5 6
4 4 5
5 6 7
5 6 7
5 5 6
4 4 5
5 5 5
5 5 6
4 4 5
4 4 5
5 5 6
5 5 7
5 5 6
5 5 6
4 4 5
6 6 6
6 7 7
6 6 7
5 5 5
7 7 8
5 6 6
6 6 7
5 5 5
6 6 7
4 5 6
6 6 7
5 5 7
6 6 7
4 4 5
6 6 7
6 6 7
5 5 5
6 6 7
5 5 6
5 5 6
5 5 6
5 6 6
7 7 8
4 4 4
6 6 6
5 5 6
5 5 6
3 3 3
5 5 6
6 6 7
4 4 5
5 5 6
6 6 7
6 6 7
4 4 6
3 3 4
4 4 6
4 4 5
3 3 4
5 5 6
7 7 8
7 7 8
5 5 5
6 6 6
4 4 5
4 4 5
5 5 6
5 5 6
5 5 6
4 4 5
5 5 6
5 5 5
5 5 7
6 6 7
5 5 6
5 5 5
6 6 7
6 6 8
6 6 6
6 6 7
5 5 6
6 6 6
6 6 7
6 7 7
5 5 5
6 7 7
4 4 5
6 6 7
4 4 5
6 6 7
6 6 6
4 5 6
6 6 7
5 6 6
5 5 6
5 5 6
4 4 5
4 4 5
5 5 6
5 5 6
6 6 7
7 7 8
4 4 5
5 5 6
5 5 6
7 7 8
5 5 6
6 6 6
5 5 6
5 5 6
5 5 6
5 5 6
4 4 5
5 5 6
6 7 7
3 3 4
5 5 6
4 4 5
4 4 5
6 6 7
4 4 6
5 5 6
5 6 6
6 7 7
6 6 7
6 6 7
4 4 6
5 5 6
5 5 6
5 5 6
5 5 5
5 6 6
6 6 7
5 6 5
7 7 7
6 6 7
5 5 5
6 6 7
5 5 5
3 3 3
5 5 6
5 5 6
5 5 6
5 5 5
5 5 5
5 5 8
6 6 7
5 5 6
5 5 5
6 6 6
6 6 7
5 5 6
4 4 5
6 6 6
4 4 5
6 6 6
5 5 5
4 4 5
3 3 4
5 5 6
6 6 7
5 5 6
7 7 8
5 5 6
6 6 6
4 4 5
5 5 6
6 6 6
6 6 7
5 6 6
5 5 5
5 5 6
4 4 5
4 4 5
4 5 6
5 5 6
5 5 6
5 5 6
5 5 6
5 5 6
5 5 6
5 7 7
4 5 4
6 6 7
5 5 6
5 5 6
3 3 5
4 6 6
3 3 4
3 3 4
6 6 6
4 5 5
5 5 7
6 6 7
5 5 6
5 5 6
5 5 5
5 5 6
3 4 5
6 7 7
6 6 6
6 6 7
5 5 7
6 6 6
6 6 6
5 5 6
6 6 7
5 5 6
5 5 6
6 6 7
5 5 6
5 5 5
5 5 6
6 6 7
6 6 7
5 5 5
6 7 8
5 5 5
5 5 6
6 6 7
4 5 5
4 4 5
5 5 6
6 6 6
5 5 6
5 5 6
5 5 6
6 6 7
4 4 6
6 6 7
5 5 6
6 7 8
6 6 6
4 4 6
6 6 7
5 5 6
5 5 6
6 6 7
5 5 6
4 4 5
4 4 5
7 7 7
4 5 6
6 6 7
5 5 6
6 7 8
4 4 5
5 5 6
3 3 3
5 6 7
7 7 7
4 4 5
7 7 8
5 5 6
5 5 5
4 4 6
5 5 6
5 5 6
7 7 7
4 4 4
5 5 7
5 5 6
6 6 6
4 5 5
6 6 6
3 3 4
4 5 5
5 5 6
6 6 7
6 6 6
4 4 5
5 5 5
5 5 6
5 5 6
4 4 4
4 4 5
5 6 7
5 5 7
4 4 4
3 3 4
5 6 7
4 4 5
4 4 5
7 7 7
6 6 6
7 7 7
7 7 8
5 5 6
4 4 5
6 6 7
6 6 8
5 5 6
5 5 6
5 5 5
5 5 6
5 5 6
5 5 6
6 6 6
5 5 6
7 7 8
3 3 4
4 4 5
6 6 7
7 7 8
4 4 5
3 3 4
5 5 6
4 4 5
5 5 6
6 6 7
5 5 6
7 7 8
5 5 5
6 6 7
5 6 7
5 5 6
5 5 5
5 5 6
3 3 4
7 7 8
5 5 6
5 5 5
5 5 5
3 4 4
6 6 6
6 6 7
4 4 5
5 5 5
5 5 6
4 4 5
5 6 6
7 7 8
5 5 6
4 4 4
5 5 6
5 5 6
5 5 6
5 5 6
5 6 6
4 4 5
6 6 7
5 6 6
4 4 4
3 3 4
5 5 6
6 6 6
5 5 6
3 3 4
5 5 6
7 7 8
5 5 6
6 6 6
6 6 7
6 6 7
6 7 8
7 7 7
5 6 7
4 5 6
5 5 7
6 6 7
4 4 5
5 5 6
4 4 5
6 6 7
5 5 6
4 5 6
6 6 6
4 4 5
5 5 6
6 6 7
7 7 7
5 5 6
3 3 4
5 5 6
5 6 6
5 5 6
4 4 5
4 4 5
6 6 6
4 4 5
4 4 5
4 4 5
4 4 6
5 5 7
4 4 4
5 5 6
5 6 6
5 5 6
7 7 7
6 6 7
5 5 6
4 4 5
5 5 6
6 6 7
6 6 7
5 5 6
5 5 5
5 6 7
6 6 6
5 5 5
6 6 7
4 4 5
5 6 7
4 5 5
5 5 6
5 6 6
5 5 6
5 5 6
2 2 3
6 7 8
4 4 5
6 6 6
5 6 6
5 5 6
5 5 5
4 4 4
6 6 7
5 6 5
5 5 6
6 6 7
5 5 5
5 5 6
5 5 5
5 5 6
6 6 6
6 6 7
5 5 6
5 5 6
4 4 4
5 5 6
4 4 4
5 5 6
4 4 5
6 7 7


==> charts/compare_new/fpt_k5n10t100ss.txt <==
Launching candle chart with k=5 n=12 and s=123456789, tests=100
Results marked with # is for candle chart, results marked with $ is for the compare chart................... - 19%
.................... - 39%
.................... - 59%
.................... - 79%
.................... - 99%
.
!! RAW DATA!! FPT HEUR GREEDY
? 4 4 5
? 2 2 3
? 4 4 5
? 3 4 4
? 3 3 5
? 3 3 5
? 3 4 5
? 3 4 5
? 5 5 7
? 3 3 5
? 3 4 5
? 4 5 6
? 3 4 6
? 2 2 4
? 4 4 5
? 4 5 6
? 4 4 5
? 4 5 6
? 3 3 6
? 2 2 4
? 4 4 7
? 3 4 5
? 3 4 5
? 2 3 4
? 4 5 6
? 5 7 7
? 3 3 5
? 3 3 4
? 3 4 5
? 2 2 3
? 3 4 5
? 3 4 4
? 4 4 5
? 4 5 7
? 4 4 5
? 3 3 5
? 3 3 4
? 4 5 6
? 1 1 2
? 3 4 4
? 4 4 5
? 3 3 6
? 2 2 4
? 4 4 4
? 4 4 6
? 4 4 4
? 4 4 7
? 3 5 6
? 3 3 5
? 3 4 5
? 4 5 6
? 2 2 4
? 2 2 5
? 3 5 5
? 3 3 4
? 2 2 4
? 4 5 7
? 2 2 4
? 4 4 5
? 4 4 7
? 2 3 3
? 4 4 7
? 3 4 5
? 3 3 5
? 3 4 5
? 3 4 5
? 4 4 6
? 5 5 5
? 3 4 5
? 2 3 4
? 3 3 6
? 3 3 3
? 3 3 5
? 3 4 5
? 2 2 5
? 4 5 5
? 3 5 4
? 4 4 6
? 3 3 4
? 3 4 5
? 4 5 5
? 2 3 4
? 3 4 6
? 3 4 5
? 3 3 4
? 4 4 5
? 2 2 4
? 3 4 5
? 3 3 4
? 3 3 4
? 2 2 4
? 4 4 5
? 3 4 5
? 4 4 6
? 3 3 3
? 4 4 7
? 3 3 5
? 4 4 5
? 3 3 4
? 4 4 4

ran 100 tests, results:
!! BM - OPT / GREEDY / GREEDY-HEUR
* 0 6 60
* 1 29 36
* 2 50 4
* 3 15 0
!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 12 0 3 0 2 1.740000 0.440000


==> charts/fpt-vs-greedy-vs-heur/fpt_k5n12t1000ss-processed.txt <==
4	4	5	0	1
2	2	3	0	1
4	4	5	0	1
3	4	4	1	1
3	3	5	0	2
3	4	5	1	2
3	3	5	0	2
5	5	7	0	2
3	4	5	1	2
4	5	6	1	2
3	3	5	0	2
3	4	5	1	2
3	4	6	1	3
2	2	4	0	2
4	4	5	0	1
4	5	6	1	2
4	4	5	0	1
4	5	6	1	2
3	3	6	0	3
3	4	5	1	2
2	2	4	0	2
4	4	7	0	3
3	4	5	1	2
2	3	4	1	2
4	5	6	1	2
5	7	7	2	2
3	3	5	0	2
3	3	4	0	1
3	4	5	1	2
2	2	3	0	1
3	4	5	1	2
3	4	4	1	1
4	4	5	0	1
4	5	7	1	3
4	4	5	0	1
3	3	5	0	2
3	3	4	0	1
4	5	6	1	2
1	1	2	0	1
3	4	4	1	1
4	4	5	0	1
3	3	6	0	3
2	2	4	0	2
4	4	6	0	2
4	4	4	0	0
4	4	4	0	0
4	4	7	0	3
3	5	6	2	3
3	3	5	0	2
3	4	5	1	2
4	5	6	1	2
2	2	4	0	2
2	2	5	0	3
3	5	5	2	2
3	3	4	0	1
2	2	4	0	2
4	5	7	1	3
2	2	4	0	2
4	4	5	0	1
4	4	7	0	3
2	3	3	1	1
4	4	7	0	3
3	4	5	1	2
3	3	5	0	2
3	4	5	1	2
3	4	5	1	2
4	4	6	0	2
5	5	5	0	0
3	4	5	1	2
2	3	4	1	2
3	3	6	0	3
3	3	3	0	0
3	3	5	0	2
3	4	5	1	2
2	2	5	0	3
4	5	5	1	1
3	5	4	2	1
4	4	6	0	2
3	3	4	0	1
3	4	5	1	2
4	5	5	1	1
2	3	4	1	2
3	4	6	1	3
3	4	5	1	2
3	3	4	0	1
4	4	5	0	1
2	2	4	0	2
3	4	5	1	2
3	3	4	0	1
3	3	4	0	1
2	2	4	0	2
4	4	5	0	1
3	4	5	1	2
3	3	3	0	0
4	4	6	0	2
4	4	7	0	3
3	3	5	0	2
4	4	5	0	1
3	3	4	0	1
4	4	4	0	0
3	4	5	1	2
2	2	5	0	3
2	2	3	0	1
3	4	4	1	1
3	4	7	1	4
4	6	5	2	1
4	5	7	1	3
3	3	4	0	1
3	5	5	2	2
3	3	5	0	2
4	4	4	0	0
4	5	5	1	1
3	3	4	0	1
3	4	5	1	2
3	3	4	0	1
4	5	6	1	2
3	4	5	1	2
3	3	3	0	0
4	5	5	1	1
4	6	6	2	2
3	4	4	1	1
3	3	4	0	1
3	4	4	1	1
4	4	5	0	1
4	6	6	2	2
4	4	5	0	1
3	4	6	1	3
3	5	4	2	1
3	5	6	2	3
3	4	5	1	2
3	3	5	0	2
4	5	5	1	1
3	4	4	1	1
4	6	6	2	2
4	5	5	1	1
3	5	5	2	2
3	4	3	1	0
4	5	5	1	1
3	5	5	2	2
4	4	5	0	1
4	4	6	0	2
3	3	5	0	2
4	4	5	0	1
2	2	3	0	1
2	3	4	1	2
4	4	5	0	1
3	4	5	1	2
2	4	4	2	2
4	4	5	0	1
4	5	5	1	1
4	5	4	1	0
4	5	5	1	1
3	4	5	1	2
3	4	6	1	3
4	5	6	1	2
3	3	4	0	1
3	3	4	0	1
3	3	5	0	2
2	2	3	0	1
4	4	6	0	2
2	2	4	0	2
4	5	6	1	2
4	5	6	1	2
4	5	6	1	2
4	4	5	0	1
3	5	5	2	2
5	5	6	0	1
3	4	4	1	1
2	2	3	0	1
3	5	4	2	1
3	3	4	0	1
4	4	5	0	1
3	4	4	1	1
3	4	5	1	2
3	5	5	2	2
2	2	3	0	1
5	5	5	0	0
4	5	6	1	2
3	3	4	0	1
3	3	4	0	1
3	4	5	1	2
4	4	4	0	0
3	4	5	1	2
3	3	4	0	1
3	3	5	0	2
3	3	4	0	1
3	3	5	0	2
3	3	5	0	2
4	5	5	1	1
3	3	6	0	3
2	3	4	1	2
2	2	4	0	2
3	3	4	0	1
3	3	4	0	1
4	4	4	0	0
4	5	5	1	1
4	5	7	1	3
2	3	4	1	2
3	4	4	1	1
4	4	6	0	2
3	3	4	0	1
3	4	5	1	2
3	5	4	2	1
3	4	5	1	2
3	4	5	1	2
2	3	3	1	1
4	4	5	0	1
2	2	4	0	2
3	5	5	2	2
2	2	4	0	2
2	2	5	0	3
3	3	6	0	3
3	3	7	0	4
2	3	4	1	2
3	3	6	0	3
2	2	4	0	2
3	3	4	0	1
4	5	5	1	1
2	2	4	0	2
4	7	8	3	4
2	2	5	0	3
3	3	5	0	2
4	5	5	1	1
3	3	4	0	1
2	4	4	2	2
3	3	4	0	1
3	3	3	0	0
2	2	4	0	2
4	4	5	0	1
3	4	5	1	2
3	4	5	1	2
3	4	5	1	2
3	4	6	1	3
2	3	4	1	2
3	4	5	1	2
4	4	5	0	1
4	5	7	1	3
2	3	4	1	2
3	3	4	0	1
4	4	4	0	0
3	5	6	2	3
3	3	5	0	2
4	5	7	1	3
4	4	6	0	2
4	5	6	1	2
2	2	3	0	1
3	3	3	0	0
3	3	4	0	1
3	4	6	1	3
3	3	7	0	4
3	3	4	0	1
4	6	6	2	2
4	4	4	0	0
3	3	4	0	1
4	5	6	1	2
4	5	7	1	3
3	4	6	1	3
3	3	5	0	2
4	5	4	1	0
4	4	6	0	2
4	5	6	1	2
2	3	3	1	1
4	4	5	0	1
3	4	5	1	2
2	3	3	1	1
3	4	5	1	2
3	4	5	1	2
4	4	5	0	1
3	3	6	0	3
3	3	3	0	0
3	4	4	1	1
3	3	5	0	2
3	4	4	1	1
3	4	6	1	3
2	2	4	0	2
4	4	6	0	2
2	4	5	2	3
3	3	4	0	1
4	6	6	2	2
4	5	6	1	2
3	4	4	1	1
3	4	5	1	2
4	4	7	0	3
3	3	4	0	1
2	3	4	1	2
3	4	4	1	1
3	3	3	0	0
4	5	6	1	2
2	2	4	0	2
3	3	6	0	3
3	4	5	1	2
3	4	4	1	1
3	6	7	3	4
3	3	7	0	4
3	3	4	0	1
3	5	5	2	2
3	3	5	0	2
3	4	4	1	1
2	2	3	0	1
3	3	4	0	1
3	3	4	0	1
5	6	7	1	2
3	3	7	0	4
4	5	6	1	2
3	5	6	2	3
4	4	5	0	1
3	4	6	1	3
3	4	4	1	1
3	3	4	0	1
2	2	4	0	2
4	5	5	1	1
3	3	5	0	2
4	5	7	1	3
3	3	3	0	0
3	3	5	0	2
3	4	5	1	2
3	5	5	2	2
4	5	6	1	2
3	4	6	1	3
4	4	6	0	2
3	3	5	0	2
4	4	4	0	0
4	5	5	1	1
3	3	4	0	1
4	4	5	0	1
3	3	4	0	1
3	3	6	0	3
4	5	5	1	1
4	5	5	1	1
3	4	4	1	1
4	5	6	1	2
5	5	6	0	1
3	3	3	0	0
3	3	4	0	1
3	3	6	0	3
3	3	4	0	1
4	5	5	1	1
4	5	6	1	2
2	2	4	0	2
3	4	4	1	1
3	4	4	1	1
3	4	5	1	2
3	4	5	1	2
2	2	3	0	1
2	4	6	2	4
4	5	6	1	2
4	4	5	0	1
4	4	6	0	2
2	2	5	0	3
3	3	4	0	1
3	4	6	1	3
3	3	4	0	1
2	2	3	0	1
4	5	5	1	1
4	4	5	0	1
3	4	4	1	1
3	5	6	2	3
4	5	6	1	2
3	3	4	0	1
4	4	5	0	1
4	4	4	0	0
4	4	6	0	2
4	5	5	1	1
3	3	4	0	1
2	2	3	0	1
4	5	6	1	2
3	3	5	0	2
2	4	3	2	1
3	3	4	0	1
3	4	5	1	2
3	4	4	1	1
3	3	5	0	2
4	5	6	1	2
4	5	6	1	2
3	4	4	1	1
4	4	5	0	1
3	5	5	2	2
3	3	4	0	1
3	3	5	0	2
4	5	6	1	2
4	4	6	0	2
4	4	4	0	0
3	3	4	0	1
3	3	4	0	1
3	5	5	2	2
3	4	5	1	2
3	4	5	1	2
3	4	7	1	4
3	5	5	2	2
4	5	6	1	2
3	4	5	1	2
3	3	5	0	2
3	3	4	0	1
2	2	3	0	1
3	3	4	0	1
3	3	5	0	2
3	3	3	0	0
3	3	4	0	1
4	4	5	0	1
2	2	3	0	1
3	3	6	0	3
3	3	3	0	0
4	5	6	1	2
3	3	5	0	2
3	4	6	1	3
4	5	6	1	2
3	4	5	1	2
2	2	4	0	2
3	4	5	1	2
3	3	3	0	0
3	5	5	2	2
3	3	4	0	1
2	2	3	0	1
2	3	4	1	2
3	4	5	1	2
3	4	7	1	4
3	3	4	0	1
3	5	5	2	2
5	5	7	0	2
4	4	5	0	1
2	2	4	0	2
3	4	5	1	2
4	4	5	0	1
3	3	4	0	1
4	4	5	0	1
3	3	4	0	1
3	3	6	0	3
2	3	4	1	2
4	5	6	1	2
2	3	4	1	2
3	3	4	0	1
3	4	4	1	1
3	3	5	0	2
3	3	7	0	4
3	4	4	1	1
3	3	5	0	2
4	5	5	1	1
4	4	4	0	0
3	3	5	0	2
3	3	5	0	2
3	3	5	0	2
3	3	4	0	1
2	3	4	1	2
3	3	5	0	2
4	4	5	0	1
3	3	5	0	2
3	3	5	0	2
4	4	5	0	1
4	4	5	0	1
2	2	4	0	2
3	4	4	1	1
4	4	5	0	1
3	5	6	2	3
2	2	3	0	1
4	4	6	0	2
3	3	4	0	1
3	3	4	0	1
3	4	5	1	2
4	4	5	0	1
4	5	5	1	1
4	4	5	0	1
2	2	3	0	1
4	5	5	1	1
2	2	3	0	1
4	4	5	0	1
4	5	5	1	1
3	3	4	0	1
3	4	6	1	3
3	3	3	0	0
4	4	5	0	1
3	3	4	0	1
4	4	4	0	0
3	3	4	0	1
3	3	4	0	1
2	4	4	2	2
2	3	5	1	3
3	5	6	2	3
2	2	3	0	1
3	3	5	0	2
4	4	6	0	2
4	4	5	0	1
5	5	7	0	2
4	4	6	0	2
4	6	6	2	2
3	5	7	2	4
3	5	6	2	3
2	3	4	1	2
3	4	5	1	2
2	2	4	0	2
3	4	5	1	2
3	4	5	1	2
1	1	5	0	4
3	3	5	0	2
3	4	4	1	1
3	3	5	0	2
4	4	5	0	1
3	4	5	1	2
3	3	6	0	3
4	5	5	1	1
4	4	5	0	1
4	4	6	0	2
2	2	6	0	4
2	2	4	0	2
2	3	4	1	2
3	4	5	1	2
4	5	5	1	1
5	5	6	0	1
3	4	5	1	2
3	4	5	1	2
3	3	4	0	1
2	3	4	1	2
3	3	4	0	1
3	3	5	0	2
4	4	5	0	1
4	4	7	0	3
4	4	6	0	2
3	3	3	0	0
2	2	3	0	1
3	3	6	0	3
4	5	6	1	2
4	4	4	0	0
3	5	4	2	1
3	3	4	0	1
4	5	6	1	2
5	5	6	0	1
3	4	5	1	2
3	5	5	2	2
3	4	4	1	1
4	4	6	0	2
3	3	4	0	1
4	4	5	0	1
4	4	5	0	1
4	4	6	0	2
4	4	4	0	0
2	2	3	0	1
4	4	5	0	1
4	5	6	1	2
3	4	5	1	2
3	5	6	2	3
3	5	4	2	1
4	4	7	0	3
4	4	5	0	1
3	4	4	1	1
3	3	5	0	2
3	3	4	0	1
4	4	6	0	2
3	3	4	0	1
3	3	3	0	0
3	3	5	0	2
3	4	5	1	2
3	3	4	0	1
3	3	4	0	1
4	5	5	1	1
4	4	6	0	2
4	5	6	1	2
3	3	4	0	1
4	4	4	0	0
4	4	5	0	1
4	5	7	1	3
3	4	6	1	3
1	1	3	0	2
1	4	3	3	2
3	4	5	1	2
3	3	4	0	1
2	3	3	1	1
3	4	4	1	1
4	4	4	0	0
3	3	6	0	3
3	3	5	0	2
2	4	4	2	2
4	5	6	1	2
2	3	3	1	1
2	2	3	0	1
4	5	6	1	2
4	4	5	0	1
5	6	7	1	2
4	5	5	1	1
3	4	5	1	2
4	4	8	0	4
3	3	5	0	2
3	4	5	1	2
3	3	5	0	2
3	3	4	0	1
3	3	5	0	2
4	4	6	0	2
4	4	6	0	2
4	4	5	0	1
4	4	5	0	1
3	5	4	2	1
4	4	5	0	1
3	4	5	1	2
3	3	3	0	0
3	4	5	1	2
3	3	5	0	2
4	4	5	0	1
4	4	5	0	1
3	4	6	1	3
3	3	4	0	1
2	2	4	0	2
4	4	6	0	2
4	4	6	0	2
1	1	3	0	2
3	3	5	0	2
4	4	5	0	1
2	4	3	2	1
4	4	5	0	1
3	4	5	1	2
2	3	3	1	1
4	5	6	1	2
4	4	6	0	2
4	4	5	0	1
4	5	6	1	2
3	3	5	0	2
3	4	5	1	2
4	6	7	2	3
4	4	4	0	0
3	4	5	1	2
3	3	5	0	2
3	4	4	1	1
3	4	6	1	3
3	4	5	1	2
3	4	4	1	1
4	5	6	1	2
4	4	6	0	2
3	3	5	0	2
4	5	6	1	2
4	4	5	0	1
3	4	5	1	2
3	5	6	2	3
3	3	5	0	2
2	3	4	1	2
3	3	6	0	3
4	4	4	0	0
4	5	6	1	2
3	3	4	0	1
4	5	5	1	1
2	2	5	0	3
4	5	6	1	2
3	5	4	2	1
3	4	5	1	2
3	4	5	1	2
4	4	6	0	2
4	4	6	0	2
4	5	7	1	3
3	4	5	1	2
3	3	6	0	3
4	4	5	0	1
4	4	5	0	1
3	3	5	0	2
3	3	4	0	1
3	3	4	0	1
3	4	3	1	0
2	2	3	0	1
4	4	5	0	1
3	4	3	1	0
3	3	5	0	2
3	4	3	1	0
3	3	4	0	1
3	4	5	1	2
2	4	5	2	3
3	4	5	1	2
3	3	5	0	2
3	3	5	0	2
2	3	3	1	1
4	5	6	1	2
3	4	5	1	2
3	3	6	0	3
3	3	5	0	2
4	4	5	0	1
2	3	2	1	0
4	6	5	2	1
2	2	3	0	1
2	2	3	0	1
3	3	4	0	1
2	2	5	0	3
4	4	8	0	4
3	3	4	0	1
2	2	2	0	0
2	2	3	0	1
3	4	6	1	3
4	5	6	1	2
3	3	6	0	3
2	3	5	1	3
4	5	5	1	1
2	3	4	1	2
4	4	5	0	1
4	5	6	1	2
3	4	4	1	1
3	4	5	1	2
4	4	5	0	1
4	4	6	0	2
3	3	5	0	2
3	3	5	0	2
3	4	6	1	3
4	4	4	0	0
4	4	6	0	2
4	4	5	0	1
3	4	5	1	2
4	5	4	1	0
4	5	5	1	1
3	3	4	0	1
4	4	6	0	2
2	3	4	1	2
3	4	4	1	1
4	4	5	0	1
2	2	3	0	1
4	6	5	2	1
3	3	4	0	1
2	3	3	1	1
1	1	6	0	5
3	4	6	1	3
3	4	4	1	1
3	3	5	0	2
3	5	4	2	1
2	2	2	0	0
4	5	5	1	1
5	5	6	0	1
4	6	7	2	3
3	4	6	1	3
4	5	5	1	1
3	4	5	1	2
3	3	5	0	2
4	4	6	0	2
3	3	4	0	1
3	5	5	2	2
3	3	5	0	2
3	4	5	1	2
3	3	6	0	3
4	4	5	0	1
3	3	4	0	1
3	3	4	0	1
4	4	6	0	2
3	3	5	0	2
2	3	4	1	2
3	4	4	1	1
3	6	5	3	2
4	4	6	0	2
4	5	6	1	2
3	4	4	1	1
5	5	7	0	2
2	3	3	1	1
3	4	5	1	2
4	4	5	0	1
2	2	5	0	3
4	4	5	0	1
3	4	4	1	1
4	5	7	1	3
4	5	5	1	1
2	2	3	0	1
3	3	4	0	1
3	4	6	1	3
4	5	5	1	1
4	4	5	0	1
3	5	6	2	3
3	3	4	0	1
2	2	4	0	2
4	4	5	0	1
2	2	4	0	2
4	5	6	1	2
3	4	5	1	2
3	3	6	0	3
3	4	4	1	1
4	5	7	1	3
3	4	4	1	1
4	5	5	1	1
3	5	4	2	1
2	2	4	0	2
5	5	6	0	1
3	5	5	2	2
3	4	6	1	3
3	4	4	1	1
3	3	4	0	1
3	3	4	0	1
4	4	6	0	2
3	3	6	0	3
4	4	5	0	1
3	3	5	0	2
3	4	6	1	3
2	3	4	1	2
3	3	5	0	2
2	2	3	0	1
3	3	4	0	1
4	6	6	2	2
2	2	4	0	2
5	6	6	1	1
3	5	6	2	3
3	5	6	2	3
3	4	5	1	2
3	3	4	0	1
4	4	5	0	1
3	3	4	0	1
4	4	4	0	0
3	5	5	2	2
1	1	2	0	1
3	5	5	2	2
3	3	3	0	0
3	3	5	0	2
2	2	3	0	1
4	4	5	0	1
4	4	4	0	0
3	4	5	1	2
4	5	6	1	2
3	3	5	0	2
4	5	6	1	2
4	4	7	0	3
3	4	5	1	2
3	3	4	0	1
4	4	5	0	1
3	4	5	1	2
2	2	3	0	1
4	5	6	1	2
3	4	4	1	1
3	6	7	3	4
3	3	5	0	2
3	4	6	1	3
3	5	6	2	3
4	5	6	1	2
3	3	4	0	1
4	4	5	0	1
3	3	5	0	2
3	3	6	0	3
3	3	5	0	2
2	2	4	0	2
3	3	5	0	2
3	5	5	2	2
3	3	5	0	2
4	5	5	1	1
3	4	6	1	3
3	3	6	0	3
3	3	4	0	1
1	1	3	0	2
4	4	5	0	1
3	3	4	0	1
4	5	6	1	2
3	4	4	1	1
3	4	5	1	2
3	4	5	1	2
3	3	4	0	1
2	4	4	2	2
4	4	5	0	1
3	4	4	1	1
1	1	2	0	1
3	3	4	0	1
4	5	5	1	1
2	3	4	1	2
4	5	6	1	2
4	4	5	0	1
3	3	4	0	1
3	3	6	0	3
2	2	5	0	3
2	2	4	0	2
3	4	3	1	0
1	2	3	1	2
4	4	6	0	2
4	5	4	1	0
4	4	4	0	0
4	4	6	0	2
3	4	3	1	0
3	4	5	1	2
3	4	5	1	2
3	3	5	0	2
2	3	3	1	1
4	5	5	1	1
3	4	5	1	2
4	4	7	0	3
3	3	4	0	1
3	3	4	0	1
3	3	4	0	1
3	3	6	0	3
2	2	3	0	1
4	4	6	0	2
2	2	4	0	2
2	2	3	0	1
3	4	4	1	1
2	5	4	3	2
4	5	7	1	3
3	3	4	0	1
2	2	3	0	1
2	2	7	0	5
3	3	5	0	2
3	4	5	1	2
4	4	5	0	1
3	4	5	1	2
3	4	4	1	1
3	3	4	0	1
2	3	4	1	2
4	5	6	1	2
3	3	5	0	2
3	4	6	1	3
3	4	5	1	2
3	4	5	1	2
2	3	5	1	3
3	4	5	1	2
4	5	5	1	1
4	4	5	0	1
3	3	5	0	2
4	4	5	0	1
2	2	5	0	3
4	4	5	0	1
4	4	5	0	1
1	1	3	0	2
3	3	3	0	0
3	3	4	0	1
3	4	5	1	2
3	3	4	0	1
3	4	4	1	1
4	4	5	0	1
2	2	3	0	1
4	6	5	2	1
4	4	6	0	2
4	5	5	1	1
2	2	4	0	2
4	5	5	1	1
3	3	5	0	2
4	5	4	1	0
2	3	4	1	2
3	5	5	2	2
3	5	4	2	1
3	4	5	1	2
3	3	5	0	2
3	4	5	1	2
4	4	5	0	1
3	3	4	0	1
4	4	5	0	1
3	4	5	1	2
3	4	5	1	2
3	3	5	0	2
2	2	4	0	2
4	4	5	0	1
3	4	6	1	3
3	3	5	0	2
3	4	5	1	2
3	4	4	1	1
3	3	4	0	1
4	4	6	0	2
3	3	3	0	0
3	5	6	2	3
3	3	5	0	2
2	2	3	0	1
3	4	4	1	1
2	3	4	1	2
3	4	4	1	1
4	4	6	0	2
3	4	5	1	2
2	3	4	1	2
2	2	4	0	2
2	2	5	0	3
4	5	5	1	1
3	4	7	1	4
3	3	5	0	2
4	4	5	0	1
3	3	5	0	2
3	4	5	1	2
4	4	5	0	1
3	4	4	1	1
4	4	5	0	1
2	2	5	0	3
4	5	6	1	2
3	4	5	1	2
3	3	6	0	3
3	3	4	0	1
3	4	4	1	1
3	3	4	0	1
2	4	5	2	3
3	5	4	2	1
3	4	5	1	2
3	4	4	1	1
3	5	5	2	2
3	4	5	1	2
4	5	5	1	1
2	2	3	0	1
4	4	4	0	0
2	4	5	2	3
4	4	5	0	1
4	5	5	1	1
3	4	5	1	2
3	3	4	0	1
2	2	3	0	1
4	4	5	0	1
4	5	5	1	1
2	2	5	0	3
2	2	5	0	3
3	4	5	1	2
4	5	6	1	2
2	2	3	0	1
3	3	5	0	2
2	2	5	0	3
1	1	2	0	1
3	3	4	0	1
4	4	5	0	1
4	4	5	0	1
3	4	5	1	2
3	4	5	1	2
3	3	4	0	1
3	3	4	0	1
3	3	5	0	2
4	4	7	0	3
4	4	5	0	1
2	3	3	1	1
3	4	6	1	3


==> charts/fpt-vs-greedy-vs-heur/fpt_k5n12t1000ss.txt <==
#Launching candle chart with k=5 n=12 and s=123456789, tests=1000
# BM FPT / BM HEUR / BM GREEDY
? 4 4 5
? 2 2 3
? 4 4 5
? 3 4 4
? 3 3 5
? 3 4 5
? 3 3 5
? 5 5 7
? 3 4 5
? 4 5 6
? 3 3 5
? 3 4 5
? 3 4 6
? 2 2 4
? 4 4 5
? 4 5 6
? 4 4 5
? 4 5 6
? 3 3 6
? 3 4 5
? 2 2 4
? 4 4 7
? 3 4 5
? 2 3 4
? 4 5 6
? 5 7 7
? 3 3 5
? 3 3 4
? 3 4 5
? 2 2 3
? 3 4 5
? 3 4 4
? 4 4 5
? 4 5 7
? 4 4 5
? 3 3 5
? 3 3 4
? 4 5 6
? 1 1 2
? 3 4 4
? 4 4 5
? 3 3 6
? 2 2 4
? 4 4 6
? 4 4 4
? 4 4 4
? 4 4 7
? 3 5 6
? 3 3 5
? 3 4 5
? 4 5 6
? 2 2 4
? 2 2 5
? 3 5 5
? 3 3 4
? 2 2 4
? 4 5 7
? 2 2 4
? 4 4 5
? 4 4 7
? 2 3 3
? 4 4 7
? 3 4 5
? 3 3 5
? 3 4 5
? 3 4 5
? 4 4 6
? 5 5 5
? 3 4 5
? 2 3 4
? 3 3 6
? 3 3 3
? 3 3 5
? 3 4 5
? 2 2 5
? 4 5 5
? 3 5 4
? 4 4 6
? 3 3 4
? 3 4 5
? 4 5 5
? 2 3 4
? 3 4 6
? 3 4 5
? 3 3 4
? 4 4 5
? 2 2 4
? 3 4 5
? 3 3 4
? 3 3 4
? 2 2 4
? 4 4 5
? 3 4 5
? 3 3 3
? 4 4 6
? 4 4 7
? 3 3 5
? 4 4 5
? 3 3 4
? 4 4 4
? 3 4 5
? 2 2 5
? 2 2 3
? 3 4 4
? 3 4 7
? 4 6 5
? 4 5 7
? 3 3 4
? 3 5 5
? 3 3 5
? 4 4 4
? 4 5 5
? 3 3 4
? 3 4 5
? 3 3 4
? 4 5 6
? 3 4 5
? 3 3 3
? 4 5 5
? 4 6 6
? 3 4 4
? 3 3 4
? 3 4 4
? 4 4 5
? 4 6 6
? 4 4 5
? 3 4 6
? 3 5 4
? 3 5 6
? 3 4 5
? 3 3 5
? 4 5 5
? 3 4 4
? 4 6 6
? 4 5 5
? 3 5 5
? 3 4 3
? 4 5 5
? 3 5 5
? 4 4 5
? 4 4 6
? 3 3 5
? 4 4 5
? 2 2 3
? 2 3 4
? 4 4 5
? 3 4 5
? 2 4 4
? 4 4 5
? 4 5 5
? 4 5 4
? 4 5 5
? 3 4 5
? 3 4 6
? 4 5 6
? 3 3 4
? 3 3 4
? 3 3 5
? 2 2 3
? 4 4 6
? 2 2 4
? 4 5 6
? 4 5 6
? 4 5 6
? 4 4 5
? 3 5 5
? 5 5 6
? 3 4 4
? 2 2 3
? 3 5 4
? 3 3 4
? 4 4 5
? 3 4 4
? 3 4 5
? 3 5 5
? 2 2 3
? 5 5 5
? 4 5 6
? 3 3 4
? 3 3 4
? 3 4 5
? 4 4 4
? 3 4 5
? 3 3 4
? 3 3 5
? 3 3 4
? 3 3 5
? 3 3 5
? 4 5 5
? 3 3 6
? 2 3 4
? 2 2 4
? 3 3 4
? 3 3 4
? 4 4 4
? 4 5 5
? 4 5 7
? 2 3 4
? 3 4 4
? 4 4 6
? 3 3 4
? 3 4 5
? 3 5 4
? 3 4 5
? 3 4 5
? 2 3 3
? 4 4 5
? 2 2 4
? 3 5 5
? 2 2 4
? 2 2 5
? 3 3 6
? 3 3 7
? 2 3 4
? 3 3 6
? 2 2 4
? 3 3 4
? 4 5 5
? 2 2 4
? 4 7 8
? 2 2 5
? 3 3 5
? 4 5 5
? 3 3 4
? 2 4 4
? 3 3 4
? 3 3 3
? 2 2 4
? 4 4 5
? 3 4 5
? 3 4 5
? 3 4 5
? 3 4 6
? 2 3 4
? 3 4 5
? 4 4 5
? 4 5 7
? 2 3 4
? 3 3 4
? 4 4 4
? 3 5 6
? 3 3 5
? 4 5 7
? 4 4 6
? 4 5 6
? 2 2 3
? 3 3 3
? 3 3 4
? 3 4 6
? 3 3 7
? 3 3 4
? 4 6 6
? 4 4 4
? 3 3 4
? 4 5 6
? 4 5 7
? 3 4 6
? 3 3 5
? 4 5 4
? 4 4 6
? 4 5 6
? 2 3 3
? 4 4 5
? 3 4 5
? 2 3 3
? 3 4 5
? 3 4 5
? 4 4 5
? 3 3 6
? 3 3 3
? 3 4 4
? 3 3 5
? 3 4 4
? 3 4 6
? 2 2 4
? 4 4 6
? 2 4 5
? 3 3 4
? 4 6 6
? 4 5 6
? 3 4 4
? 3 4 5
? 4 4 7
? 3 3 4
? 2 3 4
? 3 4 4
? 3 3 3
? 4 5 6
? 2 2 4
? 3 3 6
? 3 4 5
? 3 4 4
? 3 6 7
? 3 3 7
? 3 3 4
? 3 5 5
? 3 3 5
? 3 4 4
? 2 2 3
? 3 3 4
? 3 3 4
? 5 6 7
? 3 3 7
? 4 5 6
? 3 5 6
? 4 4 5
? 3 4 6
? 3 4 4
? 3 3 4
? 2 2 4
? 4 5 5
? 3 3 5
? 4 5 7
? 3 3 3
? 3 3 5
? 3 4 5
? 3 5 5
? 4 5 6
? 3 4 6
? 4 4 6
? 3 3 5
? 4 4 4
? 4 5 5
? 3 3 4
? 4 4 5
? 3 3 4
? 3 3 6
? 4 5 5
? 4 5 5
? 3 4 4
? 4 5 6
? 5 5 6
? 3 3 3
? 3 3 4
? 3 3 6
? 3 3 4
? 4 5 5
? 4 5 6
? 2 2 4
? 3 4 4
? 3 4 4
? 3 4 5
? 3 4 5
? 2 2 3
? 2 4 6
? 4 5 6
? 4 4 5
? 4 4 6
? 2 2 5
? 3 3 4
? 3 4 6
? 3 3 4
? 2 2 3
? 4 5 5
? 4 4 5
? 3 4 4
? 3 5 6
? 4 5 6
? 3 3 4
? 4 4 5
? 4 4 4
? 4 4 6
? 4 5 5
? 3 3 4
? 2 2 3
? 4 5 6
? 3 3 5
? 2 4 3
? 3 3 4
? 3 4 5
? 3 4 4
? 3 3 5
? 4 5 6
? 4 5 6
? 3 4 4
? 4 4 5
? 3 5 5
? 3 3 4
? 3 3 5
? 4 5 6
? 4 4 6
? 4 4 4
? 3 3 4
? 3 3 4
? 3 5 5
? 3 4 5
? 3 4 5
? 3 4 7
? 3 5 5
? 4 5 6
? 3 4 5
? 3 3 5
? 3 3 4
? 2 2 3
? 3 3 4
? 3 3 5
? 3 3 3
? 3 3 4
? 4 4 5
? 2 2 3
? 3 3 6
? 3 3 3
? 4 5 6
? 3 3 5
? 3 4 6
? 4 5 6
? 3 4 5
? 2 2 4
? 3 4 5
? 3 3 3
? 3 5 5
? 3 3 4
? 2 2 3
? 2 3 4
? 3 4 5
? 3 4 7
? 3 3 4
? 3 5 5
? 5 5 7
? 4 4 5
? 2 2 4
? 3 4 5
? 4 4 5
? 3 3 4
? 4 4 5
? 3 3 4
? 3 3 6
? 2 3 4
? 4 5 6
? 2 3 4
? 3 3 4
? 3 4 4
? 3 3 5
? 3 3 7
? 3 4 4
? 3 3 5
? 4 5 5
? 4 4 4
? 3 3 5
? 3 3 5
? 3 3 5
? 3 3 4
? 2 3 4
? 3 3 5
? 4 4 5
? 3 3 5
? 3 3 5
? 4 4 5
? 4 4 5
? 2 2 4
? 3 4 4
? 4 4 5
? 3 5 6
? 2 2 3
? 4 4 6
? 3 3 4
? 3 3 4
? 3 4 5
? 4 4 5
? 4 5 5
? 4 4 5
? 2 2 3
? 4 5 5
? 2 2 3
? 4 4 5
? 4 5 5
? 3 3 4
? 3 4 6
? 3 3 3
? 4 4 5
? 3 3 4
? 4 4 4
? 3 3 4
? 3 3 4
? 2 4 4
? 2 3 5
? 3 5 6
? 2 2 3
? 3 3 5
? 4 4 6
? 4 4 5
? 5 5 7
? 4 4 6
? 4 6 6
? 3 5 7
? 3 5 6
? 2 3 4
? 3 4 5
? 2 2 4
? 3 4 5
? 3 4 5
? 1 1 5
? 3 3 5
? 3 4 4
? 3 3 5
? 4 4 5
? 3 4 5
? 3 3 6
? 4 5 5
? 4 4 5
? 4 4 6
? 2 2 6
? 2 2 4
? 2 3 4
? 3 4 5
? 4 5 5
? 5 5 6
? 3 4 5
? 3 4 5
? 3 3 4
? 2 3 4
? 3 3 4
? 3 3 5
? 4 4 5
? 4 4 7
? 4 4 6
? 3 3 3
? 2 2 3
? 3 3 6
? 4 5 6
? 4 4 4
? 3 5 4
? 3 3 4
? 4 5 6
? 5 5 6
? 3 4 5
? 3 5 5
? 3 4 4
? 4 4 6
? 3 3 4
? 4 4 5
? 4 4 5
? 4 4 6
? 4 4 4
? 2 2 3
? 4 4 5
? 4 5 6
? 3 4 5
? 3 5 6
? 3 5 4
? 4 4 7
? 4 4 5
? 3 4 4
? 3 3 5
? 3 3 4
? 4 4 6
? 3 3 4
? 3 3 3
? 3 3 5
? 3 4 5
? 3 3 4
? 3 3 4
? 4 5 5
? 4 4 6
? 4 5 6
? 3 3 4
? 4 4 4
? 4 4 5
? 4 5 7
? 3 4 6
? 1 1 3
? 1 4 3
? 3 4 5
? 3 3 4
? 2 3 3
? 3 4 4
? 4 4 4
? 3 3 6
? 3 3 5
? 2 4 4
? 4 5 6
? 2 3 3
? 2 2 3
? 4 5 6
? 4 4 5
? 5 6 7
? 4 5 5
? 3 4 5
? 4 4 8
? 3 3 5
? 3 4 5
? 3 3 5
? 3 3 4
? 3 3 5
? 4 4 6
? 4 4 6
? 4 4 5
? 4 4 5
? 3 5 4
? 4 4 5
? 3 4 5
? 3 3 3
? 3 4 5
? 3 3 5
? 4 4 5
? 4 4 5
? 3 4 6
? 3 3 4
? 2 2 4
? 4 4 6
? 4 4 6
? 1 1 3
? 3 3 5
? 4 4 5
? 2 4 3
? 4 4 5
? 3 4 5
? 2 3 3
? 4 5 6
? 4 4 6
? 4 4 5
? 4 5 6
? 3 3 5
? 3 4 5
? 4 6 7
? 4 4 4
? 3 4 5
? 3 3 5
? 3 4 4
? 3 4 6
? 3 4 5
? 3 4 4
? 4 5 6
? 4 4 6
? 3 3 5
? 4 5 6
? 4 4 5
? 3 4 5
? 3 5 6
? 3 3 5
? 2 3 4
? 3 3 6
? 4 4 4
? 4 5 6
? 3 3 4
? 4 5 5
? 2 2 5
? 4 5 6
? 3 5 4
? 3 4 5
? 3 4 5
? 4 4 6
? 4 4 6
? 4 5 7
? 3 4 5
? 3 3 6
? 4 4 5
? 4 4 5
? 3 3 5
? 3 3 4
? 3 3 4
? 3 4 3
? 2 2 3
? 4 4 5
? 3 4 3
? 3 3 5
? 3 4 3
? 3 3 4
? 3 4 5
? 2 4 5
? 3 4 5
? 3 3 5
? 3 3 5
? 2 3 3
? 4 5 6
? 3 4 5
? 3 3 6
? 3 3 5
? 4 4 5
? 2 3 2
? 4 6 5
? 2 2 3
? 2 2 3
? 3 3 4
? 2 2 5
? 4 4 8
? 3 3 4
? 2 2 2
? 2 2 3
? 3 4 6
? 4 5 6
? 3 3 6
? 2 3 5
? 4 5 5
? 2 3 4
? 4 4 5
? 4 5 6
? 3 4 4
? 3 4 5
? 4 4 5
? 4 4 6
? 3 3 5
? 3 3 5
? 3 4 6
? 4 4 4
? 4 4 6
? 4 4 5
? 3 4 5
? 4 5 4
? 4 5 5
? 3 3 4
? 4 4 6
? 2 3 4
? 3 4 4
? 4 4 5
? 2 2 3
? 4 6 5
? 3 3 4
? 2 3 3
? 1 1 6
? 3 4 6
? 3 4 4
? 3 3 5
? 3 5 4
? 2 2 2
? 4 5 5
? 5 5 6
? 4 6 7
? 3 4 6
? 4 5 5
? 3 4 5
? 3 3 5
? 4 4 6
? 3 3 4
? 3 5 5
? 3 3 5
? 3 4 5
? 3 3 6
? 4 4 5
? 3 3 4
? 3 3 4
? 4 4 6
? 3 3 5
? 2 3 4
? 3 4 4
? 3 6 5
? 4 4 6
? 4 5 6
? 3 4 4
? 5 5 7
? 2 3 3
? 3 4 5
? 4 4 5
? 2 2 5
? 4 4 5
? 3 4 4
? 4 5 7
? 4 5 5
? 2 2 3
? 3 3 4
? 3 4 6
? 4 5 5
? 4 4 5
? 3 5 6
? 3 3 4
? 2 2 4
? 4 4 5
? 2 2 4
? 4 5 6
? 3 4 5
? 3 3 6
? 3 4 4
? 4 5 7
? 3 4 4
? 4 5 5
? 3 5 4
? 2 2 4
? 5 5 6
? 3 5 5
? 3 4 6
? 3 4 4
? 3 3 4
? 3 3 4
? 4 4 6
? 3 3 6
? 4 4 5
? 3 3 5
? 3 4 6
? 2 3 4
? 3 3 5
? 2 2 3
? 3 3 4
? 4 6 6
? 2 2 4
? 5 6 6
? 3 5 6
? 3 5 6
? 3 4 5
? 3 3 4
? 4 4 5
? 3 3 4
? 4 4 4
? 3 5 5
? 1 1 2
? 3 5 5
? 3 3 3
? 3 3 5
? 2 2 3
? 4 4 5
? 4 4 4
? 3 4 5
? 4 5 6
? 3 3 5
? 4 5 6
? 4 4 7
? 3 4 5
? 3 3 4
? 4 4 5
? 3 4 5
? 2 2 3
? 4 5 6
? 3 4 4
? 3 6 7
? 3 3 5
? 3 4 6
? 3 5 6
? 4 5 6
? 3 3 4
? 4 4 5
? 3 3 5
? 3 3 6
? 3 3 5
? 2 2 4
? 3 3 5
? 3 5 5
? 3 3 5
? 4 5 5
? 3 4 6
? 3 3 6
? 3 3 4
? 1 1 3
? 4 4 5
? 3 3 4
? 4 5 6
? 3 4 4
? 3 4 5
? 3 4 5
? 3 3 4
? 2 4 4
? 4 4 5
? 3 4 4
? 1 1 2
? 3 3 4
? 4 5 5
? 2 3 4
? 4 5 6
? 4 4 5
? 3 3 4
? 3 3 6
? 2 2 5
? 2 2 4
? 3 4 3
? 1 2 3
? 4 4 6
? 4 5 4
? 4 4 4
? 4 4 6
? 3 4 3
? 3 4 5
? 3 4 5
? 3 3 5
? 2 3 3
? 4 5 5
? 3 4 5
? 4 4 7
? 3 3 4
? 3 3 4
? 3 3 4
? 3 3 6
? 2 2 3
? 4 4 6
? 2 2 4
? 2 2 3
? 3 4 4
? 2 5 4
? 4 5 7
? 3 3 4
? 2 2 3
? 2 2 7
? 3 3 5
? 3 4 5
? 4 4 5
? 3 4 5
? 3 4 4
? 3 3 4
? 2 3 4
? 4 5 6
? 3 3 5
? 3 4 6
? 3 4 5
? 3 4 5
? 2 3 5
? 3 4 5
? 4 5 5
? 4 4 5
? 3 3 5
? 4 4 5
? 2 2 5
? 4 4 5
? 4 4 5
? 1 1 3
? 3 3 3
? 3 3 4
? 3 4 5
? 3 3 4
? 3 4 4
? 4 4 5
? 2 2 3
? 4 6 5
? 4 4 6
? 4 5 5
? 2 2 4
? 4 5 5
? 3 3 5
? 4 5 4
? 2 3 4
? 3 5 5
? 3 5 4
? 3 4 5
? 3 3 5
? 3 4 5
? 4 4 5
? 3 3 4
? 4 4 5
? 3 4 5
? 3 4 5
? 3 3 5
? 2 2 4
? 4 4 5
? 3 4 6
? 3 3 5
? 3 4 5
? 3 4 4
? 3 3 4
? 4 4 6
? 3 3 3
? 3 5 6
? 3 3 5
? 2 2 3
? 3 4 4
? 2 3 4
? 3 4 4
? 4 4 6
? 3 4 5
? 2 3 4
? 2 2 4
? 2 2 5
? 4 5 5
? 3 4 7
? 3 3 5
? 4 4 5
? 3 3 5
? 3 4 5
? 4 4 5
? 3 4 4
? 4 4 5
? 2 2 5
? 4 5 6
? 3 4 5
? 3 3 6
? 3 3 4
? 3 4 4
? 3 3 4
? 2 4 5
? 3 5 4
? 3 4 5
? 3 4 4
? 3 5 5
? 3 4 5
? 4 5 5
? 2 2 3
? 4 4 4
? 2 4 5
? 4 4 5
? 4 5 5
? 3 4 5
? 3 3 4
? 2 2 3
? 4 4 5
? 4 5 5
? 2 2 5
? 2 2 5
? 3 4 5
? 4 5 6
? 2 2 3
? 3 3 5
? 2 2 5
? 1 1 2
? 3 3 4
? 4 4 5
? 4 4 5
? 3 4 5
? 3 4 5
? 3 3 4
? 3 3 4
? 3 3 5
? 4 4 7
? 4 4 5
? 2 3 3
? 3 4 6
#
#ran 1000 tests, results:
#!! BM - OPT / GREEDY / GREEDY-HEUR
#* 0 59 548
#* 1 392 370
#* 2 410 76
#* 3 119 6
#* 4 18 0
#* 5 2 0
#!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 12 0 5 0 3 1.651000 0.540000


==> charts/fpt-vs-greedy-vs-heur/fpt_k6n12t100ss-processed.txt <==
3,3,6
3,3,6
4,5,6
4,6,6
3,5,6
4,5,5
3,5,9
3,4,4
3,5,6
3,5,4
3,3,5
2,3,7
3,4,4
4,5,5
4,5,6
2,3,4
4,5,6
3,4,6
4,4,4
3,4,4
3,5,6
3,3,5
4,5,7
3,4,7
3,4,5
1,1,2
2,2,5
3,3,5
4,5,9
3,4,5
4,4,6
2,4,5
3,4,7
4,5,6
3,3,5
4,5,5
4,6,6
3,4,5
3,3,5
3,3,4
3,3,5
4,4,6
3,3,6
3,4,6
3,4,4
3,3,3
4,4,5
4,4,5
4,4,6
4,4,6
4,5,6
3,4,5
2,3,4
4,5,8
3,4,5
3,3,6
3,3,6
3,5,6
3,4,5
2,2,5
3,4,6
4,4,6
3,4,7
3,3,4
4,5,8
3,3,6
4,6,8
4,5,5
3,5,5
4,5,7
3,5,5
4,5,6
4,5,7
4,6,7
3,4,6
3,4,7
3,3,3
4,5,6
2,2,5
3,5,6
3,3,6
3,3,5
4,5,6
1,1,2
4,5,6
2,3,4
4,4,5
4,4,6
3,4,4
3,3,6
4,4,6
3,3,4
3,4,6
3,3,5
3,3,5
3,4,7
3,3,5
2,4,5
2,3,4
3,3,4

==> charts/fpt-vs-greedy-vs-heur/fpt_k6n12t100ss.txt <==
#Launching candle chart with k=6 n=12 and s=123456789, tests=100
# BM FPT / BM HEUR / BM GREEDY
? 3 3 6
? 3 3 6
? 4 5 6
? 4 6 6
? 3 5 6
? 4 5 5
? 3 5 9
? 3 4 4
? 3 5 6
? 3 5 4
? 3 3 5
? 2 3 7
? 3 4 4
? 4 5 5
? 4 5 6
? 2 3 4
? 4 5 6
? 3 4 6
? 4 4 4
? 3 4 4
? 3 5 6
? 3 3 5
? 4 5 7
? 3 4 7
? 3 4 5
? 1 1 2
? 2 2 5
? 3 3 5
? 4 5 9
? 3 4 5
? 4 4 6
? 2 4 5
? 3 4 7
? 4 5 6
? 3 3 5
? 4 5 5
? 4 6 6
? 3 4 5
? 3 3 5
? 3 3 4
? 3 3 5
? 4 4 6
? 3 3 6
? 3 4 6
? 3 4 4
? 3 3 3
? 4 4 5
? 4 4 5
? 4 4 6
? 4 4 6
? 4 5 6
? 3 4 5
? 2 3 4
? 4 5 8
? 3 4 5
? 3 3 6
? 3 3 6
? 3 5 6
? 3 4 5
? 2 2 5
? 3 4 6
? 4 4 6
? 3 4 7
? 3 3 4
? 4 5 8
? 3 3 6
? 4 6 8
? 4 5 5
? 3 5 5
? 4 5 7
? 3 5 5
? 4 5 6
? 4 5 7
? 4 6 7
? 3 4 6
? 3 4 7
? 3 3 3
? 4 5 6
? 2 2 5
? 3 5 6
? 3 3 6
? 3 3 5
? 4 5 6
? 1 1 2
? 4 5 6
? 2 3 4
? 4 4 5
? 4 4 6
? 3 4 4
? 3 3 6
? 4 4 6
? 3 3 4
? 3 4 6
? 3 3 5
? 3 3 5
? 3 4 7
? 3 3 5
? 2 4 5
? 2 3 4
? 3 3 4
#
#ran 100 tests, results:
#!! BM - OPT / GREEDY / GREEDY-HEUR
#* 0 3 40
#* 1 19 45
#* 2 40 15
#* 3 27 0
#* 4 8 0
#* 5 2 0
#* 6 1 0
#!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 12 0 6 0 2 2.280000 0.750000


==> charts/fpt/fpt_k5n12t1000ss.txt <==
#Launching candle chart with k=5 n=12 and s=123456789, tests=1000
# BM FPT / BM HEUR / BM GREEDY
? 4 4 5
? 2 2 3
? 4 4 5
? 3 4 4
? 3 3 5
? 3 4 5
? 3 3 5
? 5 5 7
? 3 4 5
? 4 5 6
? 3 3 5
? 3 4 5
? 3 4 6
? 2 2 4
? 4 4 5
? 4 5 6
? 4 4 5
? 4 5 6
? 3 3 6
? 3 4 5
? 2 2 4
? 4 4 7
? 3 4 5
? 2 3 4
? 4 5 6
? 5 7 7
? 3 3 5
? 3 3 4
? 3 4 5
? 2 2 3
? 3 4 5
? 3 4 4
? 4 4 5
? 4 5 7
? 4 4 5
? 3 3 5
? 3 3 4
? 4 5 6
? 1 1 2
? 3 4 4
? 4 4 5
? 3 3 6
? 2 2 4
? 4 4 6
? 4 4 4
? 4 4 4
? 4 4 7
? 3 5 6
? 3 3 5
? 3 4 5
? 4 5 6
? 2 2 4
? 2 2 5
? 3 5 5
? 3 3 4
? 2 2 4
? 4 5 7
? 2 2 4
? 4 4 5
? 4 4 7
? 2 3 3
? 4 4 7
? 3 4 5
? 3 3 5
? 3 4 5
? 3 4 5
? 4 4 6
? 5 5 5
? 3 4 5
? 2 3 4
? 3 3 6
? 3 3 3
? 3 3 5
? 3 4 5
? 2 2 5
? 4 5 5
? 3 5 4
? 4 4 6
? 3 3 4
? 3 4 5
? 4 5 5
? 2 3 4
? 3 4 6
? 3 4 5
? 3 3 4
? 4 4 5
? 2 2 4
? 3 4 5
? 3 3 4
? 3 3 4
? 2 2 4
? 4 4 5
? 3 4 5
? 3 3 3
? 4 4 6
? 4 4 7
? 3 3 5
? 4 4 5
? 3 3 4
? 4 4 4
? 3 4 5
? 2 2 5
? 2 2 3
? 3 4 4
? 3 4 7
? 4 6 5
? 4 5 7
? 3 3 4
? 3 5 5
? 3 3 5
? 4 4 4
? 4 5 5
? 3 3 4
? 3 4 5
? 3 3 4
? 4 5 6
? 3 4 5
? 3 3 3
? 4 5 5
? 4 6 6
? 3 4 4
? 3 3 4
? 3 4 4
? 4 4 5
? 4 6 6
? 4 4 5
? 3 4 6
? 3 5 4
? 3 5 6
? 3 4 5
? 3 3 5
? 4 5 5
? 3 4 4
? 4 6 6
? 4 5 5
? 3 5 5
? 3 4 3
? 4 5 5
? 3 5 5
? 4 4 5
? 4 4 6
? 3 3 5
? 4 4 5
? 2 2 3
? 2 3 4
? 4 4 5
? 3 4 5
? 2 4 4
? 4 4 5
? 4 5 5
? 4 5 4
? 4 5 5
? 3 4 5
? 3 4 6
? 4 5 6
? 3 3 4
? 3 3 4
? 3 3 5
? 2 2 3
? 4 4 6
? 2 2 4
? 4 5 6
? 4 5 6
? 4 5 6
? 4 4 5
? 3 5 5
? 5 5 6
? 3 4 4
? 2 2 3
? 3 5 4
? 3 3 4
? 4 4 5
? 3 4 4
? 3 4 5
? 3 5 5
? 2 2 3
? 5 5 5
? 4 5 6
? 3 3 4
? 3 3 4
? 3 4 5
? 4 4 4
? 3 4 5
? 3 3 4
? 3 3 5
? 3 3 4
? 3 3 5
? 3 3 5
? 4 5 5
? 3 3 6
? 2 3 4
? 2 2 4
? 3 3 4
? 3 3 4
? 4 4 4
? 4 5 5
? 4 5 7
? 2 3 4
? 3 4 4
? 4 4 6
? 3 3 4
? 3 4 5
? 3 5 4
? 3 4 5
? 3 4 5
? 2 3 3
? 4 4 5
? 2 2 4
? 3 5 5
? 2 2 4
? 2 2 5
? 3 3 6
? 3 3 7
? 2 3 4
? 3 3 6
? 2 2 4
? 3 3 4
? 4 5 5
? 2 2 4
? 4 7 8
? 2 2 5
? 3 3 5
? 4 5 5
? 3 3 4
? 2 4 4
? 3 3 4
? 3 3 3
? 2 2 4
? 4 4 5
? 3 4 5
? 3 4 5
? 3 4 5
? 3 4 6
? 2 3 4
? 3 4 5
? 4 4 5
? 4 5 7
? 2 3 4
? 3 3 4
? 4 4 4
? 3 5 6
? 3 3 5
? 4 5 7
? 4 4 6
? 4 5 6
? 2 2 3
? 3 3 3
? 3 3 4
? 3 4 6
? 3 3 7
? 3 3 4
? 4 6 6
? 4 4 4
? 3 3 4
? 4 5 6
? 4 5 7
? 3 4 6
? 3 3 5
? 4 5 4
? 4 4 6
? 4 5 6
? 2 3 3
? 4 4 5
? 3 4 5
? 2 3 3
? 3 4 5
? 3 4 5
? 4 4 5
? 3 3 6
? 3 3 3
? 3 4 4
? 3 3 5
? 3 4 4
? 3 4 6
? 2 2 4
? 4 4 6
? 2 4 5
? 3 3 4
? 4 6 6
? 4 5 6
? 3 4 4
? 3 4 5
? 4 4 7
? 3 3 4
? 2 3 4
? 3 4 4
? 3 3 3
? 4 5 6
? 2 2 4
? 3 3 6
? 3 4 5
? 3 4 4
? 3 6 7
? 3 3 7
? 3 3 4
? 3 5 5
? 3 3 5
? 3 4 4
? 2 2 3
? 3 3 4
? 3 3 4
? 5 6 7
? 3 3 7
? 4 5 6
? 3 5 6
? 4 4 5
? 3 4 6
? 3 4 4
? 3 3 4
? 2 2 4
? 4 5 5
? 3 3 5
? 4 5 7
? 3 3 3
? 3 3 5
? 3 4 5
? 3 5 5
? 4 5 6
? 3 4 6
? 4 4 6
? 3 3 5
? 4 4 4
? 4 5 5
? 3 3 4
? 4 4 5
? 3 3 4
? 3 3 6
? 4 5 5
? 4 5 5
? 3 4 4
? 4 5 6
? 5 5 6
? 3 3 3
? 3 3 4
? 3 3 6
? 3 3 4
? 4 5 5
? 4 5 6
? 2 2 4
? 3 4 4
? 3 4 4
? 3 4 5
? 3 4 5
? 2 2 3
? 2 4 6
? 4 5 6
? 4 4 5
? 4 4 6
? 2 2 5
? 3 3 4
? 3 4 6
? 3 3 4
? 2 2 3
? 4 5 5
? 4 4 5
? 3 4 4
? 3 5 6
? 4 5 6
? 3 3 4
? 4 4 5
? 4 4 4
? 4 4 6
? 4 5 5
? 3 3 4
? 2 2 3
? 4 5 6
? 3 3 5
? 2 4 3
? 3 3 4
? 3 4 5
? 3 4 4
? 3 3 5
? 4 5 6
? 4 5 6
? 3 4 4
? 4 4 5
? 3 5 5
? 3 3 4
? 3 3 5
? 4 5 6
? 4 4 6
? 4 4 4
? 3 3 4
? 3 3 4
? 3 5 5
? 3 4 5
? 3 4 5
? 3 4 7
? 3 5 5
? 4 5 6
? 3 4 5
? 3 3 5
? 3 3 4
? 2 2 3
? 3 3 4
? 3 3 5
? 3 3 3
? 3 3 4
? 4 4 5
? 2 2 3
? 3 3 6
? 3 3 3
? 4 5 6
? 3 3 5
? 3 4 6
? 4 5 6
? 3 4 5
? 2 2 4
? 3 4 5
? 3 3 3
? 3 5 5
? 3 3 4
? 2 2 3
? 2 3 4
? 3 4 5
? 3 4 7
? 3 3 4
? 3 5 5
? 5 5 7
? 4 4 5
? 2 2 4
? 3 4 5
? 4 4 5
? 3 3 4
? 4 4 5
? 3 3 4
? 3 3 6
? 2 3 4
? 4 5 6
? 2 3 4
? 3 3 4
? 3 4 4
? 3 3 5
? 3 3 7
? 3 4 4
? 3 3 5
? 4 5 5
? 4 4 4
? 3 3 5
? 3 3 5
? 3 3 5
? 3 3 4
? 2 3 4
? 3 3 5
? 4 4 5
? 3 3 5
? 3 3 5
? 4 4 5
? 4 4 5
? 2 2 4
? 3 4 4
? 4 4 5
? 3 5 6
? 2 2 3
? 4 4 6
? 3 3 4
? 3 3 4
? 3 4 5
? 4 4 5
? 4 5 5
? 4 4 5
? 2 2 3
? 4 5 5
? 2 2 3
? 4 4 5
? 4 5 5
? 3 3 4
? 3 4 6
? 3 3 3
? 4 4 5
? 3 3 4
? 4 4 4
? 3 3 4
? 3 3 4
? 2 4 4
? 2 3 5
? 3 5 6
? 2 2 3
? 3 3 5
? 4 4 6
? 4 4 5
? 5 5 7
? 4 4 6
? 4 6 6
? 3 5 7
? 3 5 6
? 2 3 4
? 3 4 5
? 2 2 4
? 3 4 5
? 3 4 5
? 1 1 5
? 3 3 5
? 3 4 4
? 3 3 5
? 4 4 5
? 3 4 5
? 3 3 6
? 4 5 5
? 4 4 5
? 4 4 6
? 2 2 6
? 2 2 4
? 2 3 4
? 3 4 5
? 4 5 5
? 5 5 6
? 3 4 5
? 3 4 5
? 3 3 4
? 2 3 4
? 3 3 4
? 3 3 5
? 4 4 5
? 4 4 7
? 4 4 6
? 3 3 3
? 2 2 3
? 3 3 6
? 4 5 6
? 4 4 4
? 3 5 4
? 3 3 4
? 4 5 6
? 5 5 6
? 3 4 5
? 3 5 5
? 3 4 4
? 4 4 6
? 3 3 4
? 4 4 5
? 4 4 5
? 4 4 6
? 4 4 4
? 2 2 3
? 4 4 5
? 4 5 6
? 3 4 5
? 3 5 6
? 3 5 4
? 4 4 7
? 4 4 5
? 3 4 4
? 3 3 5
? 3 3 4
? 4 4 6
? 3 3 4
? 3 3 3
? 3 3 5
? 3 4 5
? 3 3 4
? 3 3 4
? 4 5 5
? 4 4 6
? 4 5 6
? 3 3 4
? 4 4 4
? 4 4 5
? 4 5 7
? 3 4 6
? 1 1 3
? 1 4 3
? 3 4 5
? 3 3 4
? 2 3 3
? 3 4 4
? 4 4 4
? 3 3 6
? 3 3 5
? 2 4 4
? 4 5 6
? 2 3 3
? 2 2 3
? 4 5 6
? 4 4 5
? 5 6 7
? 4 5 5
? 3 4 5
? 4 4 8
? 3 3 5
? 3 4 5
? 3 3 5
? 3 3 4
? 3 3 5
? 4 4 6
? 4 4 6
? 4 4 5
? 4 4 5
? 3 5 4
? 4 4 5
? 3 4 5
? 3 3 3
? 3 4 5
? 3 3 5
? 4 4 5
? 4 4 5
? 3 4 6
? 3 3 4
? 2 2 4
? 4 4 6
? 4 4 6
? 1 1 3
? 3 3 5
? 4 4 5
? 2 4 3
? 4 4 5
? 3 4 5
? 2 3 3
? 4 5 6
? 4 4 6
? 4 4 5
? 4 5 6
? 3 3 5
? 3 4 5
? 4 6 7
? 4 4 4
? 3 4 5
? 3 3 5
? 3 4 4
? 3 4 6
? 3 4 5
? 3 4 4
? 4 5 6
? 4 4 6
? 3 3 5
? 4 5 6
? 4 4 5
? 3 4 5
? 3 5 6
? 3 3 5
? 2 3 4
? 3 3 6
? 4 4 4
? 4 5 6
? 3 3 4
? 4 5 5
? 2 2 5
? 4 5 6
? 3 5 4
? 3 4 5
? 3 4 5
? 4 4 6
? 4 4 6
? 4 5 7
? 3 4 5
? 3 3 6
? 4 4 5
? 4 4 5
? 3 3 5
? 3 3 4
? 3 3 4
? 3 4 3
? 2 2 3
? 4 4 5
? 3 4 3
? 3 3 5
? 3 4 3
? 3 3 4
? 3 4 5
? 2 4 5
? 3 4 5
? 3 3 5
? 3 3 5
? 2 3 3
? 4 5 6
? 3 4 5
? 3 3 6
? 3 3 5
? 4 4 5
? 2 3 2
? 4 6 5
? 2 2 3
? 2 2 3
? 3 3 4
? 2 2 5
? 4 4 8
? 3 3 4
? 2 2 2
? 2 2 3
? 3 4 6
? 4 5 6
? 3 3 6
? 2 3 5
? 4 5 5
? 2 3 4
? 4 4 5
? 4 5 6
? 3 4 4
? 3 4 5
? 4 4 5
? 4 4 6
? 3 3 5
? 3 3 5
? 3 4 6
? 4 4 4
? 4 4 6
? 4 4 5
? 3 4 5
? 4 5 4
? 4 5 5
? 3 3 4
? 4 4 6
? 2 3 4
? 3 4 4
? 4 4 5
? 2 2 3
? 4 6 5
? 3 3 4
? 2 3 3
? 1 1 6
? 3 4 6
? 3 4 4
? 3 3 5
? 3 5 4
? 2 2 2
? 4 5 5
? 5 5 6
? 4 6 7
? 3 4 6
? 4 5 5
? 3 4 5
? 3 3 5
? 4 4 6
? 3 3 4
? 3 5 5
? 3 3 5
? 3 4 5
? 3 3 6
? 4 4 5
? 3 3 4
? 3 3 4
? 4 4 6
? 3 3 5
? 2 3 4
? 3 4 4
? 3 6 5
? 4 4 6
? 4 5 6
? 3 4 4
? 5 5 7
? 2 3 3
? 3 4 5
? 4 4 5
? 2 2 5
? 4 4 5
? 3 4 4
? 4 5 7
? 4 5 5
? 2 2 3
? 3 3 4
? 3 4 6
? 4 5 5
? 4 4 5
? 3 5 6
? 3 3 4
? 2 2 4
? 4 4 5
? 2 2 4
? 4 5 6
? 3 4 5
? 3 3 6
? 3 4 4
? 4 5 7
? 3 4 4
? 4 5 5
? 3 5 4
? 2 2 4
? 5 5 6
? 3 5 5
? 3 4 6
? 3 4 4
? 3 3 4
? 3 3 4
? 4 4 6
? 3 3 6
? 4 4 5
? 3 3 5
? 3 4 6
? 2 3 4
? 3 3 5
? 2 2 3
? 3 3 4
? 4 6 6
? 2 2 4
? 5 6 6
? 3 5 6
? 3 5 6
? 3 4 5
? 3 3 4
? 4 4 5
? 3 3 4
? 4 4 4
? 3 5 5
? 1 1 2
? 3 5 5
? 3 3 3
? 3 3 5
? 2 2 3
? 4 4 5
? 4 4 4
? 3 4 5
? 4 5 6
? 3 3 5
? 4 5 6
? 4 4 7
? 3 4 5
? 3 3 4
? 4 4 5
? 3 4 5
? 2 2 3
? 4 5 6
? 3 4 4
? 3 6 7
? 3 3 5
? 3 4 6
? 3 5 6
? 4 5 6
? 3 3 4
? 4 4 5
? 3 3 5
? 3 3 6
? 3 3 5
? 2 2 4
? 3 3 5
? 3 5 5
? 3 3 5
? 4 5 5
? 3 4 6
? 3 3 6
? 3 3 4
? 1 1 3
? 4 4 5
? 3 3 4
? 4 5 6
? 3 4 4
? 3 4 5
? 3 4 5
? 3 3 4
? 2 4 4
? 4 4 5
? 3 4 4
? 1 1 2
? 3 3 4
? 4 5 5
? 2 3 4
? 4 5 6
? 4 4 5
? 3 3 4
? 3 3 6
? 2 2 5
? 2 2 4
? 3 4 3
? 1 2 3
? 4 4 6
? 4 5 4
? 4 4 4
? 4 4 6
? 3 4 3
? 3 4 5
? 3 4 5
? 3 3 5
? 2 3 3
? 4 5 5
? 3 4 5
? 4 4 7
? 3 3 4
? 3 3 4
? 3 3 4
? 3 3 6
? 2 2 3
? 4 4 6
? 2 2 4
? 2 2 3
? 3 4 4
? 2 5 4
? 4 5 7
? 3 3 4
? 2 2 3
? 2 2 7
? 3 3 5
? 3 4 5
? 4 4 5
? 3 4 5
? 3 4 4
? 3 3 4
? 2 3 4
? 4 5 6
? 3 3 5
? 3 4 6
? 3 4 5
? 3 4 5
? 2 3 5
? 3 4 5
? 4 5 5
? 4 4 5
? 3 3 5
? 4 4 5
? 2 2 5
? 4 4 5
? 4 4 5
? 1 1 3
? 3 3 3
? 3 3 4
? 3 4 5
? 3 3 4
? 3 4 4
? 4 4 5
? 2 2 3
? 4 6 5
? 4 4 6
? 4 5 5
? 2 2 4
? 4 5 5
? 3 3 5
? 4 5 4
? 2 3 4
? 3 5 5
? 3 5 4
? 3 4 5
? 3 3 5
? 3 4 5
? 4 4 5
? 3 3 4
? 4 4 5
? 3 4 5
? 3 4 5
? 3 3 5
? 2 2 4
? 4 4 5
? 3 4 6
? 3 3 5
? 3 4 5
? 3 4 4
? 3 3 4
? 4 4 6
? 3 3 3
? 3 5 6
? 3 3 5
? 2 2 3
? 3 4 4
? 2 3 4
? 3 4 4
? 4 4 6
? 3 4 5
? 2 3 4
? 2 2 4
? 2 2 5
? 4 5 5
? 3 4 7
? 3 3 5
? 4 4 5
? 3 3 5
? 3 4 5
? 4 4 5
? 3 4 4
? 4 4 5
? 2 2 5
? 4 5 6
? 3 4 5
? 3 3 6
? 3 3 4
? 3 4 4
? 3 3 4
? 2 4 5
? 3 5 4
? 3 4 5
? 3 4 4
? 3 5 5
? 3 4 5
? 4 5 5
? 2 2 3
? 4 4 4
? 2 4 5
? 4 4 5
? 4 5 5
? 3 4 5
? 3 3 4
? 2 2 3
? 4 4 5
? 4 5 5
? 2 2 5
? 2 2 5
? 3 4 5
? 4 5 6
? 2 2 3
? 3 3 5
? 2 2 5
? 1 1 2
? 3 3 4
? 4 4 5
? 4 4 5
? 3 4 5
? 3 4 5
? 3 3 4
? 3 3 4
? 3 3 5
? 4 4 7
? 4 4 5
? 2 3 3
? 3 4 6
#
#ran 1000 tests, results:
#!! BM - OPT / GREEDY / GREEDY-HEUR
#* 0 59 548
#* 1 392 370
#* 2 410 76
#* 3 119 6
#* 4 18 0
#* 5 2 0
#!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 12 0 5 0 3 1.651000 0.540000


==> charts/fpt/fpt_k6n12t100ss.txt <==
#Launching candle chart with k=6 n=12 and s=123456789, tests=100
# BM FPT / BM HEUR / BM GREEDY
? 3 3 6
? 3 3 6
? 4 5 6
? 4 6 6
? 3 5 6
? 4 5 5
? 3 5 9
? 3 4 4
? 3 5 6
? 3 5 4
? 3 3 5
? 2 3 7
? 3 4 4
? 4 5 5
? 4 5 6
? 2 3 4
? 4 5 6
? 3 4 6
? 4 4 4
? 3 4 4
? 3 5 6
? 3 3 5
? 4 5 7
? 3 4 7
? 3 4 5
? 1 1 2
? 2 2 5
? 3 3 5
? 4 5 9
? 3 4 5
? 4 4 6
? 2 4 5
? 3 4 7
? 4 5 6
? 3 3 5
? 4 5 5
? 4 6 6
? 3 4 5
? 3 3 5
? 3 3 4
? 3 3 5
? 4 4 6
? 3 3 6
? 3 4 6
? 3 4 4
? 3 3 3
? 4 4 5
? 4 4 5
? 4 4 6
? 4 4 6
? 4 5 6
? 3 4 5
? 2 3 4
? 4 5 8
? 3 4 5
? 3 3 6
? 3 3 6
? 3 5 6
? 3 4 5
? 2 2 5
? 3 4 6
? 4 4 6
? 3 4 7
? 3 3 4
? 4 5 8
? 3 3 6
? 4 6 8
? 4 5 5
? 3 5 5
? 4 5 7
? 3 5 5
? 4 5 6
? 4 5 7
? 4 6 7
? 3 4 6
? 3 4 7
? 3 3 3
? 4 5 6
? 2 2 5
? 3 5 6
? 3 3 6
? 3 3 5
? 4 5 6
? 1 1 2
? 4 5 6
? 2 3 4
? 4 4 5
? 4 4 6
? 3 4 4
? 3 3 6
? 4 4 6
? 3 3 4
? 3 4 6
? 3 3 5
? 3 3 5
? 3 4 7
? 3 3 5
? 2 4 5
? 2 3 4
? 3 3 4
#
#ran 100 tests, results:
#!! BM - OPT / GREEDY / GREEDY-HEUR
#* 0 3 40
#* 1 19 45
#* 2 40 15
#* 3 27 0
#* 4 8 0
#* 5 2 0
#* 6 1 0
#!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 12 0 6 0 2 2.280000 0.750000


==> charts/fpt/processed_k6n12t100ss.txt <==
# k = 6 n = 12 t = 100 random instances (starting seed)
FPT	HEUR	GREEDY	HEUR-FPT	HEUR - GREEDY
3	3	6	0	3
3	3	6	0	3
4	5	6	1	2
4	6	6	2	2
3	5	6	2	3
4	5	5	1	1
3	5	9	2	6
3	4	4	1	1
3	5	6	2	3
3	5	4	2	1
3	3	5	0	2
2	3	7	1	5
3	4	4	1	1
4	5	5	1	1
4	5	6	1	2
2	3	4	1	2
4	5	6	1	2
3	4	6	1	3
4	4	4	0	0
3	4	4	1	1
3	5	6	2	3
3	3	5	0	2
4	5	7	1	3
3	4	7	1	4
3	4	5	1	2
1	1	2	0	1
2	2	5	0	3
3	3	5	0	2
4	5	9	1	5
3	4	5	1	2
4	4	6	0	2
2	4	5	2	3
3	4	7	1	4
4	5	6	1	2
3	3	5	0	2
4	5	5	1	1
4	6	6	2	2
3	4	5	1	2
3	3	5	0	2
3	3	4	0	1
3	3	5	0	2
4	4	6	0	2
3	3	6	0	3
3	4	6	1	3
3	4	4	1	1
3	3	3	0	0
4	4	5	0	1
4	4	5	0	1
4	4	6	0	2
4	4	6	0	2
4	5	6	1	2
3	4	5	1	2
2	3	4	1	2
4	5	8	1	4
3	4	5	1	2
3	3	6	0	3
3	3	6	0	3
3	5	6	2	3
3	4	5	1	2
2	2	5	0	3
3	4	6	1	3
4	4	6	0	2
3	4	7	1	4
3	3	4	0	1
4	5	8	1	4
3	3	6	0	3
4	6	8	2	4
4	5	5	1	1
3	5	5	2	2
4	5	7	1	3
3	5	5	2	2
4	5	6	1	2
4	5	7	1	3
4	6	7	2	3
3	4	6	1	3
3	4	7	1	4
3	3	3	0	0
4	5	6	1	2
2	2	5	0	3
3	5	6	2	3
3	3	6	0	3
3	3	5	0	2
4	5	6	1	2
1	1	2	0	1
4	5	6	1	2
2	3	4	1	2
4	4	5	0	1
4	4	6	0	2
3	4	4	1	1
3	3	6	0	3
4	4	6	0	2
3	3	4	0	1
3	4	6	1	3
3	3	5	0	2
3	3	5	0	2
3	4	7	1	4
3	3	5	0	2
2	4	5	2	3
2	3	4	1	2
3	3	4	0	1

==> charts/gp_histo.txt <==
set terminal latex

set size 0.45,ysize

set output outfile

bin(x,width)=width*floor(x/width)

if( binwidth==1 ) integerbins=1

set boxwidth binwidth

set xlabel xlab
set ylabel "\\rotatebox{90}{Frequency}" 

set ytics yticstep

set xrange [exists("integerbins")?-0.5:0:]
set xrange [xMin:xMax]
set yrange [0:]
if( exists("yMax") ) set yrange [0:yMax]

plot infile using (bin(column(col),binwidth)):(1.0) smooth freq with boxes notitle

==> charts/gp_time.txt <==
set terminal latex

set size 0.45,0.55

set output 'flow-time.tex'

set xlabel xlab
set ylabel ylab

set xrange [0:20]
set yrange [0.000001:100]

set logscale y 10
set format y "$10^{%L}$"

set style fill solid 1

plot 'time/k4.txt' using 1:3 smooth freq with points lc rgb"black" lw 2 notitle, \
     'time/k5.txt' using 1:3 smooth freq with points lc rgb"black" lw 2 notitle, \
     'time/k6.txt' using 1:3 smooth freq with points lc rgb"black" lw 2 notitle, \
     'time/k7.txt' using 1:3 smooth freq with points lc rgb"black" lw 2 notitle

==> charts/greedyall/greedyall_k6_n100.txt <==
Running greedy all with k = 6 n = 100 seed = 123456789
Results will be: # / BM / COUNT# 41
# 40
# 41
# 39
# 39
# 40
# 41
# 39
# 41
# 41
# 40
# 41
# 42
# 42
# 42
# 42
# 41
# 42
# 40
# 42
# 41
# 41
# 41
# 40
# 40
# 39
# 42
# 41
# 41
# 41
# 41
# 39
# 42
# 41
# 41
# 40
# 42
# 40
# 41
# 42
# 41
# 39
# 40
# 41
# 39
# 40
# 41
# 40
# 40
# 38
# 42
# 41
# 40
# 40
# 41
# 40
# 42
# 41
# 40
# 39
# 42
# 42
# 41
# 42
# 41
# 41
# 41
# 42
# 40
# 41
# 40
# 41
# 42
# 42
# 42
# 42
# 42
# 42
# 41
# 41
# 42
# 42
# 41
# 42
# 40
# 40
# 42
# 42
# 40
# 42
# 41
# 41
# 40
# 42
# 41
# 41
# 40
# 41
# 41
# 42
# 42
# 41
# 39
# 42
# 41
# 40
# 42
# 42
# 41
# 42
# 40
# 41
# 41
# 42
# 41
# 41
# 40
# 41
# 39
# 41
# 41
# 40
# 41
# 39
# 39
# 40
# 41
# 39
# 41
# 41
# 40
# 41
# 42
# 42
# 41
# 41
# 41
# 42
# 41
# 42
# 40
# 42
# 41
# 40
# 41
# 40
# 41
# 39
# 41
# 40
# 41
# 39
# 40
# 42
# 40
# 41
# 39
# 41
# 40
# 42
# 38
# 39
# 43
# 41
# 40
# 43
# 39
# 40
# 41
# 39
# 42
# 41
# 39
# 41
# 41
# 40
# 41
# 42
# 41
# 41
# 42
# 42
# 41
# 42
# 41
# 41
# 43
# 42
# 41
# 43
# 41
# 41
# 42
# 42
# 41
# 41
# 42
# 41
# 42
# 41
# 40
# 43
# 42
# 42
# 42
# 42
# 41
# 43
# 43
# 42
# 41
# 40
# 41
# 41
# 42
# 42
# 43
# 39
# 43
# 42
# 42
# 41
# 40
# 41
# 40
# 43
# 39
# 42
# 41
# 42
# 41
# 43
# 42
# 41
# 41
# 42
# 41
# 41
# 40
# 40
# 40
# 39
# 42
# 41
# 41
# 41
# 41
# 39
# 42
# 41
# 41
# 40
# 42
# 42
# 42
# 42
# 41
# 39
# 41
# 41
# 41
# 41
# 41
# 41
# 40
# 39
# 42
# 41
# 40
# 41
# 40
# 38
# 39
# 41
# 39
# 40
# 42
# 42
# 39
# 43
# 41
# 41
# 42
# 42
# 39
# 42
# 41
# 41
# 41
# 39
# 40
# 41
# 40
# 39
# 41
# 40
# 41
# 42
# 41
# 41
# 43
# 40
# 41
# 43
# 42
# 41
# 43
# 40
# 41
# 43
# 41
# 40
# 43
# 43
# 39
# 39
# 42
# 42
# 42
# 42
# 39
# 43
# 39
# 40
# 41
# 40
# 41
# 42
# 43
# 42
# 42
# 38
# 41
# 41
# 39
# 39
# 42
# 42
# 43
# 43
# 42
# 42
# 40
# 42
# 39
# 42
# 42
# 41
# 39
# 40
# 41
# 43
# 43
# 40
# 41
# 39
# 41
# 41
# 40
# 40
# 40
# 38
# 42
# 41
# 40
# 40
# 41
# 40
# 42
# 41
# 40
# 39
# 41
# 41
# 42
# 42
# 41
# 41
# 40
# 42
# 39
# 40
# 40
# 41
# 40
# 38
# 42
# 41
# 41
# 41
# 40
# 40
# 41
# 41
# 41
# 40
# 43
# 42
# 41
# 43
# 42
# 41
# 42
# 42
# 41
# 42
# 41
# 40
# 41
# 40
# 41
# 41
# 41
# 40
# 41
# 39
# 40
# 42
# 40
# 41
# 43
# 41
# 40
# 43
# 42
# 41
# 43
# 41
# 40
# 43
# 41
# 39
# 43
# 43
# 42
# 42
# 41
# 42
# 42
# 42
# 41
# 43
# 42
# 42
# 41
# 41
# 40
# 42
# 43
# 42
# 42
# 41
# 41
# 41
# 41
# 41
# 42
# 43
# 43
# 43
# 41
# 42
# 41
# 42
# 41
# 42
# 43
# 42
# 40
# 41
# 40
# 43
# 43
# 41
# 41
# 41
# 40
# 40
# 41
# 41
# 42
# 42
# 40
# 40
# 42
# 40
# 41
# 41
# 42
# 42
# 41
# 42
# 40
# 40
# 42
# 42
# 40
# 42
# 42
# 42
# 41
# 42
# 40
# 42
# 42
# 40
# 42
# 42
# 42
# 41
# 42
# 41
# 40
# 43
# 39
# 40
# 42
# 42
# 41
# 43
# 42
# 42
# 42
# 41
# 42
# 42
# 43
# 43
# 41
# 42
# 42
# 42
# 42
# 42
# 41
# 42
# 39
# 42
# 42
# 42
# 42
# 40
# 41
# 43
# 43
# 42
# 43
# 39
# 42
# 42
# 40
# 40
# 41
# 42
# 42
# 42
# 41
# 42
# 41
# 42
# 41
# 42
# 43
# 42
# 42
# 41
# 40
# 43
# 43
# 42
# 43
# 42
# 42
# 42
# 42
# 42
# 41
# 39
# 40
# 41
# 39
# 41
# 41
# 41
# 41
# 41
# 41
# 41
# 40
# 42
# 40
# 40
# 42
# 42
# 41
# 41
# 41
# 41
# 41
# 41
# 43
# 39
# 43
# 42
# 42
# 41
# 42
# 42
# 43
# 43
# 43
# 39
# 42
# 43
# 43
# 43
# 43
# 42
# 42
# 42
# 41
# 42
# 40
# 42
# 41
# 41
# 40
# 42
# 42
# 41
# 41
# 41
# 40
# 43
# 39
# 41
# 40
# 42
# 41
# 43
# 42
# 42
# 42
# 41
# 42
# 42
# 41
# 41
# 40
# 42
# 40
# 41
# 42
# 42
# 40
# 42
# 39
# 42
# 42
# 42
# 40
# 40
# 41
# 43
# 43
# 41
# 43
# 39
# 42
# 42
# 41
# 41
# 39
# 41
# 41
# 40
# 41
# 42
# 39
# 42
# 41
# 42
# 43
# 41
# 41
# 41
# 40
# 43
# 43
# 40
# 43
# 42
# 41
# 41
# 42
# 42
# 41
# 41
# 40
# 42
# 41
# 41
# 41
# 41
# 41
# 41
# 41
# 41
# 40
# 41
# 40
# 40
# 41
# 41
# 39
# 41
# 39
# 39
# 41
# 41


==> charts/greedyall/greedyall_k6_n100processed.txt <==
40
41
39
39
40
41
39
41
41
40
41
42
42
42
42
41
42
40
42
41
41
41
40
40
39
42
41
41
41
41
39
42
41
41
40
42
40
41
42
41
39
40
41
39
40
41
40
40
38
42
41
40
40
41
40
42
41
40
39
42
42
41
42
41
41
41
42
40
41
40
41
42
42
42
42
42
42
41
41
42
42
41
42
40
40
42
42
40
42
41
41
40
42
41
41
40
41
41
42
42
41
39
42
41
40
42
42
41
42
40
41
41
42
41
41
40
41
39
41
41
40
41
39
39
40
41
39
41
41
40
41
42
42
41
41
41
42
41
42
40
42
41
40
41
40
41
39
41
40
41
39
40
42
40
41
39
41
40
42
38
39
43
41
40
43
39
40
41
39
42
41
39
41
41
40
41
42
41
41
42
42
41
42
41
41
43
42
41
43
41
41
42
42
41
41
42
41
42
41
40
43
42
42
42
42
41
43
43
42
41
40
41
41
42
42
43
39
43
42
42
41
40
41
40
43
39
42
41
42
41
43
42
41
41
42
41
41
40
40
40
39
42
41
41
41
41
39
42
41
41
40
42
42
42
42
41
39
41
41
41
41
41
41
40
39
42
41
40
41
40
38
39
41
39
40
42
42
39
43
41
41
42
42
39
42
41
41
41
39
40
41
40
39
41
40
41
42
41
41
43
40
41
43
42
41
43
40
41
43
41
40
43
43
39
39
42
42
42
42
39
43
39
40
41
40
41
42
43
42
42
38
41
41
39
39
42
42
43
43
42
42
40
42
39
42
42
41
39
40
41
43
43
40
41
39
41
41
40
40
40
38
42
41
40
40
41
40
42
41
40
39
41
41
42
42
41
41
40
42
39
40
40
41
40
38
42
41
41
41
40
40
41
41
41
40
43
42
41
43
42
41
42
42
41
42
41
40
41
40
41
41
41
40
41
39
40
42
40
41
43
41
40
43
42
41
43
41
40
43
41
39
43
43
42
42
41
42
42
42
41
43
42
42
41
41
40
42
43
42
42
41
41
41
41
41
42
43
43
43
41
42
41
42
41
42
43
42
40
41
40
43
43
41
41
41
40
40
41
41
42
42
40
40
42
40
41
41
42
42
41
42
40
40
42
42
40
42
42
42
41
42
40
42
42
40
42
42
42
41
42
41
40
43
39
40
42
42
41
43
42
42
42
41
42
42
43
43
41
42
42
42
42
42
41
42
39
42
42
42
42
40
41
43
43
42
43
39
42
42
40
40
41
42
42
42
41
42
41
42
41
42
43
42
42
41
40
43
43
42
43
42
42
42
42
42
41
39
40
41
39
41
41
41
41
41
41
41
40
42
40
40
42
42
41
41
41
41
41
41
43
39
43
42
42
41
42
42
43
43
43
39
42
43
43
43
43
42
42
42
41
42
40
42
41
41
40
42
42
41
41
41
40
43
39
41
40
42
41
43
42
42
42
41
42
42
41
41
40
42
40
41
42
42
40
42
39
42
42
42
40
40
41
43
43
41
43
39
42
42
41
41
39
41
41
40
41
42
39
42
41
42
43
41
41
41
40
43
43
40
43
42
41
41
42
42
41
41
40
42
41
41
41
41
41
41
41
41
40
41
40
40
41
41
39
41
39
39
41
41


==> charts/greedyall/greedyall_k7_n100.txt <==
Running greedy all with k = 7 n = 100 seed = 123456789
Results will be: # / BM / COUNT# 51
# 53
# 54
# 50
# 49
# 50
# 53
# 53
# 50
# 53
# 51
# 50
# 49
# 49
# 50
# 49
# 49
# 49
# 52
# 48
# 48
# 49
# 46
# 50
# 53
# 53
# 54
# 50
# 51
# 49
# 53
# 53
# 54
# 53
# 52
# 53
# 54
# 50
# 53
# 52
# 49
# 53
# 53
# 49
# 53
# 54
# 50
# 50
# 50
# 53
# 49
# 53
# 51
# 49
# 50
# 49
# 50
# 52
# 52
# 53
# 53
# 50
# 52
# 52
# 52
# 53
# 49
# 50
# 50
# 52
# 50
# 51
# 54
# 53
# 54
# 53
# 52
# 51
# 54
# 52
# 53
# 50
# 50
# 49
# 54
# 49
# 54
# 51
# 48
# 49
# 48
# 49
# 49
# 49
# 49
# 50
# 49
# 48
# 48
# 49
# 48
# 50
# 51
# 49
# 50
# 49
# 48
# 48
# 48
# 48
# 49
# 48
# 49
# 51
# 48
# 49
# 50
# 50
# 48
# 51
# 53
# 51
# 53
# 49
# 51
# 49
# 49
# 49
# 52
# 50
# 51
# 49
# 53
# 52
# 54
# 50
# 52
# 51
# 52
# 48
# 48
# 49
# 47
# 48
# 50
# 52
# 54
# 50
# 49
# 52
# 53
# 52
# 53
# 52
# 52
# 52
# 52
# 51
# 53
# 52
# 48
# 49
# 49
# 49
# 51
# 52
# 49
# 50
# 52
# 51
# 53
# 51
# 50
# 48
# 53
# 48
# 51
# 51
# 49
# 52
# 50
# 50
# 49
# 52
# 50
# 49
# 52
# 52
# 51
# 52
# 50
# 49
# 49
# 49
# 49
# 49
# 49
# 52
# 48
# 47
# 47
# 48
# 49
# 48
# 49
# 50
# 48
# 50
# 49
# 50
# 52
# 50
# 52
# 52
# 51
# 49
# 52
# 48
# 48
# 49
# 51
# 52
# 51
# 48
# 50
# 52
# 48
# 49
# 50
# 50
# 48
# 51
# 49
# 48
# 46
# 49
# 51
# 51
# 50
# 53
# 50
# 50
# 51
# 50
# 49
# 52
# 50
# 52
# 53
# 53
# 49
# 50
# 53
# 52
# 54
# 53
# 50
# 54
# 50
# 48
# 49
# 50
# 49
# 49
# 50
# 52
# 54
# 50
# 49
# 49
# 53
# 51
# 52
# 52
# 53
# 53
# 50
# 50
# 51
# 50
# 49
# 50
# 49
# 49
# 51
# 52
# 49
# 50
# 53
# 52
# 54
# 53
# 48
# 49
# 54
# 48
# 50
# 52
# 52
# 52
# 53
# 51
# 55
# 53
# 53
# 54
# 50
# 51
# 54
# 49
# 50
# 50
# 52
# 51
# 52
# 53
# 50
# 49
# 51
# 51
# 54
# 53
# 49
# 50
# 53
# 50
# 54
# 52
# 50
# 50
# 51
# 52
# 50
# 50
# 53
# 53
# 53
# 49
# 50
# 53
# 52
# 51
# 53
# 53
# 54
# 53
# 50
# 49
# 49
# 54
# 53
# 50
# 50
# 54
# 51
# 51
# 51
# 50
# 50
# 50
# 53
# 50
# 49
# 50
# 50
# 50
# 53
# 51
# 53
# 52
# 49
# 50
# 54
# 51
# 53
# 50
# 49
# 50
# 48
# 49
# 51
# 50
# 49
# 50
# 53
# 50
# 54
# 50
# 52
# 48
# 54
# 49
# 53
# 52
# 52
# 51
# 50
# 50
# 48
# 50
# 51
# 51
# 52
# 52
# 51
# 52
# 51
# 53
# 53
# 49
# 52
# 53
# 48
# 49
# 50
# 49
# 53
# 52
# 49
# 52
# 51
# 50
# 51
# 52
# 51
# 53
# 49
# 52
# 49
# 50
# 51
# 51
# 54
# 50
# 50
# 53
# 49
# 50
# 53
# 50
# 54
# 53
# 50
# 49
# 49
# 50
# 53
# 52
# 56
# 53
# 50
# 57
# 50
# 50
# 51
# 51
# 51
# 50
# 53
# 50
# 53
# 51
# 52
# 48
# 50
# 49
# 51
# 50
# 51
# 53
# 52
# 53
# 52
# 53
# 50
# 52
# 50
# 50
# 51
# 51
# 49
# 50
# 52
# 53
# 49
# 52
# 51
# 50
# 49
# 51
# 51
# 52
# 54
# 49
# 50
# 53
# 50
# 51
# 48
# 52
# 49
# 49
# 50
# 50
# 54
# 53
# 53
# 50
# 48
# 50
# 54
# 50
# 49
# 53
# 52
# 53
# 54
# 49
# 50
# 53
# 53
# 50
# 52
# 50
# 52
# 52
# 51
# 49
# 50
# 49
# 49
# 54
# 50
# 49
# 53
# 53
# 54
# 53
# 51
# 52
# 48
# 50
# 54
# 52
# 50
# 51
# 53
# 51
# 50
# 51
# 51
# 54
# 49
# 50
# 49
# 51
# 49
# 50
# 54
# 49
# 54
# 53
# 49
# 50
# 50
# 51
# 55
# 53
# 52
# 54
# 51
# 51
# 54
# 50
# 51
# 51
# 49
# 52
# 54
# 51
# 51
# 52
# 50
# 50
# 50
# 50
# 53
# 52
# 51
# 51
# 51
# 51
# 51
# 51
# 50
# 52
# 50
# 51
# 50
# 55
# 53
# 49
# 49
# 50
# 52
# 53
# 53
# 49
# 53
# 53
# 49
# 49
# 49
# 50
# 49
# 49
# 50
# 50
# 52
# 53
# 52
# 52
# 53
# 53
# 53
# 49
# 52
# 52
# 48
# 49
# 50
# 49
# 49
# 50
# 50
# 49
# 49
# 49
# 49
# 50
# 50
# 50
# 49
# 51
# 50
# 50
# 50
# 51
# 52
# 49
# 50
# 52
# 49
# 49
# 52
# 49
# 51
# 53
# 49
# 50
# 51
# 51
# 51
# 53
# 53
# 53
# 49
# 49
# 49
# 50
# 50
# 50
# 51
# 51
# 51
# 51
# 51
# 51
# 51
# 51
# 49
# 52
# 50
# 49
# 49
# 49
# 49
# 52
# 52
# 52
# 49
# 50
# 50
# 49
# 49
# 49
# 49
# 50
# 47
# 47
# 49
# 50
# 48
# 50
# 52
# 52
# 49
# 50
# 52
# 52
# 52
# 52
# 52
# 52
# 50
# 51
# 51
# 50
# 54
# 54
# 53
# 46
# 53
# 49
# 48
# 48
# 52
# 48
# 49
# 49
# 50
# 49
# 48
# 48
# 49
# 48
# 46
# 49
# 50
# 47
# 47
# 48
# 45
# 50
# 53
# 51
# 51
# 50
# 48
# 48
# 50
# 46
# 54
# 53
# 49
# 51
# 52
# 51
# 53
# 52
# 49
# 53
# 50
# 48
# 49
# 54
# 52
# 51
# 53
# 52
# 49
# 51
# 50
# 50
# 53
# 48
# 51
# 52
# 48
# 52
# 54
# 49
# 49
# 52
# 49
# 57
# 49
# 50
# 51
# 52
# 50
# 51
# 49
# 50
# 50
# 50
# 46
# 49
# 50
# 49
# 48
# 50
# 50
# 51
# 54
# 48
# 49
# 51
# 50
# 51
# 48
# 53
# 54
# 51
# 50
# 52
# 49
# 48
# 48
# 49
# 48
# 50
# 51
# 48
# 50
# 51
# 48
# 48
# 48
# 49
# 48
# 48
# 49
# 49
# 46
# 50
# 46
# 46
# 49
# 51
# 53
# 49
# 50
# 49
# 49
# 48
# 52
# 48
# 53
# 49
# 50
# 49
# 48
# 49
# 49
# 50
# 48
# 50
# 51
# 48
# 48
# 48
# 48
# 50
# 53
# 51
# 54
# 50
# 49
# 49
# 50
# 49
# 54
# 53
# 51
# 54
# 53
# 50
# 53
# 52
# 49
# 53
# 54
# 48
# 48
# 54
# 52
# 54
# 53
# 51
# 49
# 52
# 51
# 49
# 53
# 49
# 50
# 52
# 48
# 52
# 50
# 49
# 52
# 52
# 50
# 54
# 49
# 50
# 51
# 54
# 50
# 51
# 49
# 49
# 54
# 50
# 49
# 49
# 54
# 52
# 53
# 50
# 50
# 51
# 49
# 49
# 54
# 51
# 50
# 52
# 48
# 53
# 52
# 52
# 48
# 52
# 49
# 48
# 48
# 49
# 48
# 50
# 51
# 48
# 51
# 54
# 50
# 53
# 51
# 49
# 48
# 50
# 49
# 52
# 46
# 50
# 52
# 53
# 49
# 54
# 52
# 53
# 53
# 52
# 51
# 49
# 54
# 53
# 52
# 49
# 53
# 51
# 54
# 52
# 53
# 52
# 49
# 53
# 50
# 50
# 52
# 51
# 50
# 54
# 49
# 53
# 52
# 49
# 52
# 50
# 54
# 53
# 53
# 52
# 53
# 51
# 54
# 50
# 53
# 52
# 49
# 53
# 50
# 50
# 53
# 50
# 50
# 53
# 53
# 52
# 53
# 53
# 53
# 50
# 53
# 53
# 54
# 53
# 53
# 50
# 53
# 53
# 53
# 53
# 52
# 52
# 51
# 49
# 52
# 50
# 50
# 50
# 53
# 49
# 53
# 52
# 49
# 50
# 52
# 49
# 53
# 52
# 49
# 53
# 52
# 52
# 53
# 52
# 49
# 51
# 51
# 49
# 48
# 52
# 52
# 52
# 51
# 51
# 50
# 55
# 49
# 50
# 49
# 49
# 53
# 52
# 50
# 52
# 51
# 49
# 53
# 51
# 50
# 52
# 50
# 51
# 50
# 52
# 53
# 52
# 49
# 51
# 48
# 49
# 50
# 48
# 50
# 51
# 52
# 52
# 49
# 53
# 54
# 49
# 49
# 52
# 50
# 52
# 49
# 50
# 51
# 51
# 49
# 49
# 49
# 49
# 53
# 50
# 49
# 48
# 50
# 50
# 50
# 52
# 51
# 53
# 49
# 49
# 52
# 52
# 50
# 54
# 49
# 50
# 51
# 50
# 49
# 52
# 52
# 49
# 52
# 52
# 53
# 51
# 52
# 50
# 50
# 52
# 53
# 50
# 49
# 52
# 49
# 52
# 52
# 51
# 49
# 55
# 52
# 52
# 50
# 52
# 50
# 50
# 50
# 52
# 53
# 52
# 52
# 51
# 52
# 52
# 53
# 52
# 51
# 52
# 52
# 52
# 54
# 51
# 49
# 53
# 52
# 52
# 52
# 52
# 50
# 49
# 49
# 49
# 50
# 50
# 48
# 49
# 49
# 53
# 50
# 54
# 51
# 51
# 49
# 51
# 51
# 52
# 49
# 52
# 50
# 53
# 50
# 50
# 53
# 50
# 50
# 53
# 52
# 51
# 54
# 50
# 53
# 50
# 50
# 49
# 55
# 53
# 50
# 50
# 49
# 52
# 49
# 50
# 48
# 54
# 52
# 48
# 50
# 50
# 50
# 53
# 53
# 52
# 53
# 52
# 53
# 50
# 50
# 51
# 55
# 53
# 50
# 49
# 49
# 53
# 49
# 50
# 52
# 53
# 53
# 52
# 53
# 51
# 53
# 50
# 50
# 52
# 53
# 52
# 53
# 50
# 50
# 53
# 52
# 50
# 53
# 50
# 48
# 49
# 48
# 50
# 49
# 50
# 48
# 50
# 53
# 52
# 53
# 49
# 49
# 48
# 54
# 53
# 54
# 51
# 49
# 51
# 53
# 51
# 54
# 51
# 50
# 50
# 50
# 50
# 48
# 52
# 51
# 52
# 49
# 50
# 52
# 49
# 50
# 53
# 48
# 49
# 49
# 50
# 49
# 52
# 52
# 52
# 49
# 52
# 53
# 50
# 49
# 53
# 49
# 53
# 52
# 52
# 50
# 47
# 47
# 49
# 47
# 49
# 48
# 48
# 49
# 49
# 48
# 48
# 48
# 49
# 48
# 48
# 49
# 49
# 48
# 50
# 48
# 48
# 50
# 50
# 48
# 47
# 47
# 48
# 47
# 49
# 48
# 48
# 48
# 51
# 50
# 50
# 48
# 49
# 48
# 50
# 49
# 50
# 48
# 49
# 50
# 50
# 48
# 51
# 51
# 48
# 53
# 51
# 50
# 48
# 48
# 48
# 51
# 51
# 50
# 51
# 51
# 50
# 48
# 50
# 50
# 52
# 47
# 50
# 51
# 52
# 47
# 50
# 47
# 47
# 49
# 49
# 50
# 49
# 48
# 49
# 48
# 51
# 48
# 51
# 48
# 51
# 48
# 51
# 47
# 52
# 49
# 48
# 49
# 53
# 50
# 50
# 46
# 49
# 48
# 50
# 49
# 48
# 48
# 49
# 52
# 50
# 49
# 53
# 49
# 50
# 49
# 50
# 49
# 49
# 49
# 48
# 48
# 51
# 50
# 50
# 53
# 52
# 53
# 49
# 53
# 49
# 49
# 52
# 52
# 52
# 49
# 49
# 53
# 52
# 54
# 48
# 48
# 49
# 50
# 48
# 48
# 48
# 47
# 48
# 50
# 49
# 51
# 50
# 49
# 48
# 53
# 48
# 50
# 52
# 50
# 49
# 49
# 49
# 50
# 49
# 48
# 49
# 50
# 49
# 49
# 50
# 50
# 49
# 52
# 49
# 53
# 49
# 50
# 48
# 53
# 48
# 52
# 51
# 49
# 50
# 54
# 49
# 53
# 52
# 50
# 50
# 52
# 52
# 51
# 52
# 50
# 49
# 49
# 50
# 54
# 50
# 48
# 50
# 53
# 49
# 48
# 52
# 51
# 52
# 49
# 49
# 54
# 53
# 51
# 50
# 49
# 51
# 50
# 50
# 50
# 51
# 53
# 49
# 49
# 50
# 52
# 53
# 50
# 49
# 51
# 53
# 49
# 50
# 51
# 51
# 49
# 52
# 49
# 49
# 49
# 49
# 49
# 49
# 50
# 50
# 51
# 50
# 51
# 50
# 50
# 49
# 53
# 49
# 54
# 50
# 51
# 50
# 49
# 50
# 55
# 51
# 49
# 51
# 51
# 48
# 48
# 49
# 46
# 51
# 53
# 53
# 54
# 50
# 52
# 50
# 53
# 53
# 54
# 53
# 51
# 53
# 53
# 50
# 53
# 52
# 49
# 53
# 50
# 51
# 51
# 54
# 50
# 53
# 50
# 50
# 54
# 51
# 51
# 49
# 50
# 50
# 50
# 52
# 49
# 53
# 53
# 51
# 52
# 52
# 49
# 53
# 49
# 50
# 52
# 53
# 50
# 51
# 54
# 53
# 54
# 53
# 53
# 52
# 54
# 52
# 53
# 50
# 50
# 51
# 54
# 49
# 54
# 51
# 50
# 51
# 49
# 50
# 51
# 51
# 49
# 52
# 49
# 48
# 48
# 49
# 48
# 50
# 51
# 49
# 52
# 52
# 52
# 51
# 49
# 50
# 49
# 53
# 50
# 51
# 48
# 49
# 50
# 50
# 48
# 51
# 50
# 50
# 54
# 50
# 49
# 49
# 53
# 51
# 53
# 52
# 53
# 53
# 53
# 52
# 54
# 53
# 49
# 50
# 50
# 50
# 52
# 53
# 50
# 51
# 54
# 50
# 54
# 50
# 50
# 50
# 50
# 50
# 51
# 53
# 51
# 54
# 54
# 51
# 54
# 53
# 50
# 54
# 54
# 48
# 48
# 52
# 51
# 51
# 54
# 48
# 53
# 52
# 53
# 50
# 53
# 50
# 54
# 53
# 50
# 51
# 55
# 53
# 52
# 51
# 54
# 53
# 54
# 51
# 51
# 54
# 51
# 54
# 50
# 50
# 53
# 52
# 49
# 50
# 53
# 51
# 52
# 53
# 50
# 51
# 54
# 52
# 53
# 50
# 50
# 53
# 50
# 50
# 51
# 52
# 53
# 53
# 53
# 53
# 54
# 53
# 53
# 52
# 53
# 50
# 50
# 53
# 52
# 54
# 53
# 53
# 50
# 54
# 54
# 52
# 51
# 51
# 51
# 54
# 51
# 51
# 53
# 53
# 54
# 49
# 50
# 48
# 54
# 49
# 50
# 52
# 51
# 50
# 50
# 50
# 54
# 53
# 52
# 51
# 52
# 52
# 52
# 52
# 50
# 53
# 53
# 49
# 49
# 50
# 50
# 50
# 53
# 52
# 53
# 52
# 51
# 53
# 54
# 52
# 53
# 50
# 50
# 51
# 48
# 49
# 51
# 52
# 49
# 50
# 50
# 49
# 52
# 52
# 50
# 53
# 53
# 49
# 51
# 53
# 48
# 51
# 50
# 52
# 51
# 50
# 53
# 51
# 53
# 53
# 50
# 52
# 54
# 51
# 53
# 49
# 50
# 53
# 51
# 50
# 50
# 50
# 53
# 53
# 50
# 51
# 53
# 52
# 49
# 50
# 53
# 53
# 53
# 51
# 51
# 54
# 54
# 51
# 52
# 48
# 50
# 49
# 51
# 50
# 50
# 51
# 53
# 51
# 53
# 51
# 50
# 53
# 51
# 55
# 53
# 54
# 50
# 50
# 50
# 52
# 51
# 51
# 54
# 53
# 53
# 50
# 48
# 49
# 49
# 48
# 48
# 49
# 50
# 49
# 54
# 49
# 54
# 53
# 53
# 50
# 53
# 51
# 50
# 50
# 52
# 50
# 49
# 49
# 53
# 53
# 50
# 53
# 55
# 53
# 54
# 51
# 51
# 52
# 49
# 50
# 53
# 53
# 50
# 55
# 48
# 53
# 51
# 51
# 48
# 52
# 53
# 53
# 54
# 53
# 51
# 52
# 54
# 49
# 49
# 54
# 50
# 51
# 54
# 52
# 48
# 50
# 51
# 51
# 50
# 51
# 51
# 53
# 54
# 51
# 54
# 49
# 48
# 50
# 50
# 51
# 49
# 51
# 54
# 51
# 49
# 51
# 55
# 53
# 50
# 51
# 54
# 54
# 54
# 50
# 50
# 52
# 52
# 55
# 50
# 50
# 50
# 50
# 53
# 52
# 49
# 52
# 52
# 52
# 49
# 54
# 51
# 52
# 51
# 55
# 52
# 51
# 50
# 50
# 50
# 52
# 55
# 52
# 53
# 49
# 52
# 52
# 48
# 49
# 50
# 49
# 49
# 50
# 50
# 49
# 49
# 49
# 49
# 50
# 50
# 50
# 49
# 51
# 50
# 50
# 50
# 51
# 51
# 48
# 48
# 49
# 46
# 51
# 53
# 49
# 52
# 54
# 50
# 53
# 51
# 49
# 49
# 50
# 50
# 52
# 52
# 53
# 52
# 53
# 52
# 54
# 50
# 49
# 51
# 53
# 49
# 50
# 51
# 48
# 51
# 51
# 51
# 54
# 52
# 52
# 50
# 54
# 53
# 52
# 49
# 50
# 51
# 52
# 52
# 53
# 52
# 52
# 52
# 52
# 50
# 53
# 50
# 50
# 51
# 53
# 51
# 53
# 49
# 52
# 48
# 51
# 52
# 51
# 49
# 49
# 49
# 53
# 52
# 49
# 48
# 50
# 52
# 52
# 49
# 50
# 46
# 51
# 53
# 54
# 49
# 53
# 51
# 52
# 49
# 49
# 52
# 48
# 50
# 53
# 50
# 54
# 53
# 50
# 54
# 52
# 55
# 51
# 49
# 49
# 51
# 52
# 52
# 50
# 50
# 51
# 54
# 52
# 54
# 50
# 50
# 53
# 49
# 49
# 49
# 51
# 50
# 54
# 52
# 52
# 54
# 52
# 49
# 49
# 53
# 51
# 52
# 52
# 53
# 53
# 52
# 51
# 53
# 52
# 51
# 52
# 49
# 49
# 51
# 52
# 49
# 50
# 54
# 51
# 53
# 50
# 49
# 50
# 54
# 53
# 54
# 53
# 53
# 53
# 53
# 50
# 53
# 52
# 51
# 50
# 52
# 51
# 53
# 50
# 53
# 51
# 52
# 51
# 52
# 53
# 50
# 49
# 53
# 53
# 54
# 53
# 51
# 52
# 53
# 50
# 54
# 52
# 50
# 50
# 51
# 52
# 50
# 50
# 53
# 53
# 50
# 50
# 50
# 57
# 51
# 50
# 53
# 50
# 50
# 51
# 51
# 50
# 52
# 51
# 52
# 53
# 50
# 54
# 50
# 50
# 50
# 50
# 51
# 50
# 49
# 51
# 53
# 49
# 48
# 48
# 54
# 51
# 49
# 53
# 50
# 51
# 50
# 49
# 53
# 50
# 51
# 53
# 49
# 49
# 49
# 53
# 53
# 49
# 53
# 51
# 51
# 50
# 49
# 49
# 54
# 52
# 54
# 53
# 50
# 51
# 54
# 50
# 51
# 53
# 51
# 53
# 49
# 49
# 52
# 51
# 53
# 54
# 49
# 51
# 49
# 52
# 50
# 53
# 50
# 50
# 54
# 52
# 50
# 53
# 50
# 53
# 50
# 53
# 53
# 52
# 51
# 52
# 49
# 54
# 52
# 54
# 54
# 50
# 54
# 53
# 50
# 51
# 53
# 50
# 54
# 53
# 50
# 54
# 53
# 53
# 54
# 53
# 50
# 52
# 52
# 50
# 49
# 53
# 53
# 53
# 48
# 48
# 49
# 50
# 49
# 49
# 48
# 48
# 49
# 50
# 50
# 50
# 48
# 49
# 49
# 51
# 48
# 50
# 48
# 51
# 50
# 53
# 48
# 50
# 50
# 50
# 50
# 50
# 49
# 49
# 50
# 51
# 50
# 50
# 53
# 53
# 53
# 50
# 50
# 50
# 50
# 50
# 50
# 50
# 52
# 53
# 50
# 51
# 54
# 52
# 52
# 51
# 49
# 49
# 51
# 52
# 53
# 50
# 50
# 51
# 54
# 53
# 54
# 49
# 50
# 53
# 49
# 49
# 50
# 51
# 50
# 54
# 54
# 51
# 51
# 53
# 53
# 53
# 54
# 51
# 54
# 53
# 49
# 50
# 53
# 53
# 52
# 49
# 53
# 51
# 53
# 50
# 51
# 51
# 51
# 52
# 53
# 53
# 54
# 53
# 49
# 50
# 53
# 51
# 52
# 53
# 50
# 51
# 54
# 52
# 53
# 50
# 50
# 53
# 50
# 50
# 51
# 52
# 53
# 53
# 53
# 50
# 50
# 51
# 51
# 50
# 49
# 49
# 52
# 49
# 49
# 52
# 53
# 53
# 51
# 50
# 50
# 51
# 49
# 50
# 51
# 52
# 52
# 53
# 51
# 52
# 53
# 53
# 49
# 50
# 53
# 52
# 52
# 52
# 52
# 52
# 52
# 49
# 54
# 52
# 52
# 53
# 53
# 51
# 53
# 50
# 53
# 50
# 48
# 50
# 48
# 53
# 49
# 53
# 53
# 51
# 49
# 53
# 49
# 53
# 53
# 53
# 53
# 53
# 52
# 52
# 50
# 49
# 48
# 50
# 50
# 50
# 53
# 50
# 50
# 52
# 53
# 53
# 51
# 51
# 54
# 53
# 49
# 50
# 54
# 53
# 50
# 51
# 53
# 52
# 53
# 50
# 51
# 51
# 50
# 52
# 51
# 51
# 51
# 52
# 53
# 54
# 51
# 51
# 53
# 51
# 49
# 50
# 50
# 52
# 52
# 51
# 54
# 52
# 54
# 53
# 51
# 51
# 53
# 53
# 53
# 49
# 51
# 51
# 51
# 53
# 51
# 50
# 50
# 51
# 50
# 50
# 52
# 49
# 50
# 50
# 51
# 53
# 53
# 53
# 52
# 53
# 51
# 54
# 54
# 50
# 50
# 53
# 50
# 48
# 50
# 50
# 53
# 52
# 48
# 49
# 53
# 50
# 51
# 52
# 50
# 50
# 49
# 49
# 50
# 50
# 50
# 50
# 51
# 50
# 51
# 53
# 50
# 51
# 52
# 49
# 52
# 53
# 50
# 52
# 51
# 53
# 49
# 53
# 50
# 52
# 48
# 50
# 49
# 50
# 48
# 50
# 49
# 49
# 52
# 51
# 48
# 49
# 53
# 51
# 52
# 53
# 50
# 53
# 50
# 52
# 53
# 50
# 50
# 51
# 50
# 50
# 51
# 52
# 52
# 53
# 53
# 50
# 53
# 51
# 52
# 50
# 52
# 50
# 50
# 50
# 48
# 49
# 53
# 49
# 53
# 50
# 50
# 53
# 50
# 48
# 49
# 52
# 49
# 52
# 50
# 50
# 49
# 52
# 50
# 50
# 50
# 51
# 50
# 51
# 51
# 51
# 49
# 49
# 49
# 52
# 53
# 52
# 53
# 52
# 52
# 52
# 52
# 53
# 53
# 50
# 53
# 55
# 49
# 50
# 49
# 51
# 51
# 53
# 53
# 52
# 50
# 50
# 50
# 51
# 51
# 54
# 49
# 51
# 53
# 52
# 49
# 49
# 50
# 50
# 52
# 56
# 53
# 50
# 49
# 49
# 51
# 53
# 51
# 53
# 50
# 51
# 50
# 53
# 49
# 52
# 49
# 51
# 50
# 52
# 52
# 53
# 52
# 49
# 49
# 50
# 50
# 49
# 49
# 49
# 50
# 52
# 50
# 53
# 53
# 50
# 49
# 50
# 53
# 51
# 50
# 51
# 50
# 53
# 50
# 50
# 49
# 49
# 51
# 53
# 49
# 54
# 50
# 51
# 49
# 51
# 50
# 50
# 53
# 50
# 50
# 51
# 54
# 51
# 49
# 50
# 51
# 51
# 53
# 54
# 49
# 53
# 49
# 50
# 51
# 54
# 51
# 53
# 50
# 55
# 52
# 53
# 50
# 51
# 53
# 54
# 54
# 53
# 49
# 52
# 53
# 50
# 50
# 52
# 50
# 49
# 49
# 49
# 51
# 49
# 53
# 52
# 53
# 52
# 52
# 54
# 54
# 52
# 53
# 50
# 48
# 50
# 48
# 49
# 50
# 48
# 48
# 50
# 52
# 52
# 53
# 52
# 51
# 47
# 50
# 53
# 52
# 51
# 52
# 52
# 49
# 52
# 47
# 49
# 52
# 53
# 51
# 51
# 51
# 51
# 49
# 52
# 53
# 53
# 53
# 53
# 48
# 50
# 53
# 52
# 50
# 52
# 52
# 52
# 52
# 50
# 54
# 52
# 52
# 53
# 50
# 53
# 54
# 49
# 50
# 54
# 49
# 52
# 50
# 53
# 49
# 50
# 54
# 48
# 54
# 53
# 52
# 53
# 49
# 50
# 54
# 52
# 51
# 53
# 51
# 52
# 53
# 50
# 50
# 55
# 52
# 52
# 52
# 52
# 52
# 52
# 52
# 48
# 50
# 49
# 51
# 50
# 51
# 52
# 52
# 52
# 52
# 52
# 50
# 50
# 48
# 53
# 53
# 53
# 52
# 50
# 48
# 50
# 49
# 49
# 53
# 50
# 53
# 52
# 48
# 54
# 49
# 50
# 48
# 50
# 49
# 52
# 48
# 49
# 50
# 50
# 50
# 50
# 52
# 48
# 48
# 49
# 50
# 49
# 53
# 51
# 53
# 52
# 50
# 54
# 49
# 50
# 53
# 50
# 49
# 52
# 48
# 49
# 50
# 53
# 50
# 53
# 53
# 51
# 53
# 52
# 50
# 50
# 52
# 52
# 53
# 52
# 50
# 53
# 52
# 52
# 52
# 52
# 51
# 51
# 51
# 50
# 49
# 50
# 53
# 50
# 53
# 51
# 53
# 50
# 50
# 50
# 50
# 52
# 53
# 50
# 50
# 53
# 52
# 50
# 53
# 50
# 49
# 49
# 50
# 52
# 49
# 52
# 53
# 52
# 49
# 48
# 48
# 48
# 49
# 49
# 47
# 48
# 48
# 50
# 49
# 50
# 50
# 50
# 48
# 50
# 49
# 51
# 50
# 50
# 49
# 52
# 49
# 49
# 52
# 52
# 53
# 48
# 49
# 47
# 50
# 48
# 49
# 51
# 50
# 49
# 54
# 49
# 53
# 52
# 51
# 50
# 52
# 52
# 50
# 52
# 49
# 49
# 50
# 50
# 54
# 51
# 50
# 50
# 53
# 53
# 53
# 52
# 51
# 54
# 54
# 53
# 53
# 50
# 50
# 52
# 48
# 49
# 52
# 51
# 48
# 50
# 53
# 50
# 53
# 52
# 53
# 53
# 53
# 50
# 51
# 53
# 50
# 52
# 54
# 52
# 51
# 50
# 53
# 52
# 54
# 51
# 51
# 53
# 54
# 52
# 54
# 48
# 48
# 50
# 53
# 50
# 49
# 53
# 53
# 53
# 49
# 52
# 54
# 52
# 49
# 50
# 53
# 53
# 53
# 50
# 50
# 54
# 55
# 52
# 52
# 48
# 50
# 49
# 51
# 50
# 50
# 50
# 52
# 53
# 52
# 53
# 50
# 52
# 50
# 51
# 52
# 51
# 48
# 53
# 50
# 53
# 52
# 49
# 54
# 49
# 53
# 53
# 49
# 50
# 53
# 49
# 51
# 52
# 49
# 52
# 51
# 50
# 53
# 52
# 51
# 53
# 50
# 51
# 53
# 51
# 53
# 51
# 49
# 48
# 49
# 51
# 49
# 51
# 53
# 49
# 54
# 51
# 49
# 51
# 50
# 53
# 50
# 53
# 53
# 52
# 48
# 50
# 48
# 50
# 48
# 50
# 53
# 49
# 50
# 53
# 50
# 53
# 54
# 49
# 54
# 53
# 49
# 50
# 53
# 52
# 51
# 50
# 53
# 51
# 53
# 51
# 49
# 52
# 52
# 51
# 50
# 50
# 50
# 51
# 52
# 53
# 50
# 50
# 52
# 50
# 48
# 49
# 49
# 51
# 51
# 50
# 53
# 51
# 53
# 52
# 50
# 50
# 52
# 52
# 53
# 50
# 49
# 53
# 49
# 54
# 50
# 56
# 49
# 53
# 52
# 50
# 52
# 50
# 49
# 50
# 53
# 50
# 49
# 52
# 51
# 50
# 53
# 54
# 51
# 50
# 53
# 53
# 50
# 50
# 53
# 50
# 49
# 52
# 50
# 49
# 49
# 50
# 51
# 52
# 56
# 53
# 51
# 50
# 53
# 51
# 54
# 53
# 51
# 49
# 51
# 56
# 50
# 52
# 54
# 49
# 53
# 53
# 50
# 54
# 52
# 53
# 53
# 53
# 55
# 52
# 50
# 49
# 49
# 50
# 51
# 50
# 53
# 49
# 50
# 53
# 51
# 50
# 55
# 50
# 53
# 54
# 50
# 52
# 50
# 52
# 49
# 50
# 53
# 53
# 53
# 51
# 50
# 52
# 52
# 49
# 52
# 50
# 52
# 51
# 52
# 53
# 48
# 50
# 53
# 50
# 49
# 49
# 52
# 52
# 49
# 50
# 53
# 49
# 53
# 53
# 55
# 52
# 52
# 52
# 53
# 52
# 49
# 51
# 50
# 53
# 51
# 51
# 50
# 51
# 52
# 52
# 52
# 50
# 50
# 52
# 53
# 50
# 52
# 52
# 49
# 50
# 53
# 52
# 52
# 48
# 52
# 52
# 48
# 48
# 50
# 49
# 51
# 50
# 50
# 49
# 50
# 50
# 51
# 49
# 49
# 49
# 51
# 51
# 50
# 50
# 50
# 50
# 50
# 49
# 50
# 50
# 51
# 50
# 49
# 50
# 51
# 53
# 50
# 51
# 52
# 51
# 52
# 51
# 49
# 50
# 52
# 50
# 48
# 51
# 50
# 50
# 51
# 47
# 49
# 48
# 50
# 49
# 49
# 50
# 52
# 52
# 48
# 50
# 52
# 49
# 50
# 54
# 50
# 53
# 48
# 50
# 49
# 55
# 51
# 54
# 52
# 51
# 52
# 52
# 52
# 51
# 50
# 51
# 50
# 51
# 52
# 53
# 52
# 49
# 52
# 51
# 51
# 54
# 52
# 52
# 51
# 53
# 52
# 53
# 51
# 50
# 50
# 53
# 51
# 53
# 50
# 52
# 49
# 54
# 51
# 51
# 48
# 50
# 51
# 51
# 53
# 51
# 51
# 50
# 50
# 50
# 50
# 51
# 50
# 50
# 51
# 51
# 47
# 50
# 54
# 50
# 54
# 51
# 50
# 54
# 50
# 50
# 50
# 50
# 51
# 52
# 49
# 50
# 48
# 54
# 49
# 48
# 54
# 50
# 50
# 50
# 48
# 50
# 49
# 49
# 48
# 52
# 49
# 50
# 53
# 49
# 50
# 52
# 53
# 50
# 52
# 50
# 52
# 52
# 51
# 49
# 50
# 49
# 49
# 54
# 50
# 49
# 51
# 51
# 54
# 53
# 49
# 50
# 48
# 50
# 54
# 52
# 50
# 51
# 53
# 51
# 50
# 51
# 51
# 54
# 50
# 51
# 53
# 51
# 50
# 50
# 55
# 49
# 49
# 51
# 53
# 54
# 54
# 50
# 51
# 52
# 51
# 51
# 51
# 50
# 49
# 51
# 54
# 53
# 53
# 51
# 51
# 53
# 51
# 51
# 49
# 53
# 51
# 51
# 50
# 51
# 50
# 54
# 50
# 53
# 49
# 53
# 52
# 51
# 52
# 50
# 50
# 50
# 48
# 51
# 51
# 50
# 46
# 49
# 52
# 51
# 48
# 50
# 53
# 51
# 50
# 51
# 51
# 53
# 51
# 52
# 49
# 50
# 52
# 47
# 50
# 51
# 49
# 50
# 54
# 50
# 49
# 49
# 53
# 50
# 49
# 51
# 51
# 51
# 50
# 50
# 53
# 53
# 51
# 54
# 49
# 50
# 51
# 54
# 50
# 51
# 54
# 52
# 54
# 51
# 51
# 53
# 54
# 53
# 54
# 51
# 51
# 54
# 53
# 51
# 54
# 51
# 49
# 50
# 49
# 51
# 50
# 51
# 49
# 51
# 52
# 49
# 52
# 51
# 51
# 52
# 54
# 49
# 50
# 53
# 51
# 54
# 52
# 53
# 53
# 53
# 55
# 52
# 50
# 51
# 50
# 53
# 51
# 53
# 48
# 50
# 49
# 49
# 50
# 49
# 48
# 49
# 50
# 50
# 50
# 50
# 50
# 51
# 50
# 51
# 50
# 50
# 48
# 49
# 50
# 51
# 51
# 50
# 51
# 50
# 50
# 50
# 48
# 49
# 54
# 50
# 50
# 51
# 50
# 51
# 51
# 49
# 50
# 51
# 53
# 50
# 53
# 51
# 50
# 50
# 52
# 50
# 50
# 51
# 55
# 51
# 47
# 50
# 53
# 50
# 54
# 53
# 53
# 54
# 55
# 50
# 50
# 53
# 51
# 53
# 49
# 50
# 52
# 54
# 51
# 53
# 50
# 50
# 53
# 52
# 51
# 52
# 54
# 49
# 49
# 54
# 50
# 51
# 54
# 52
# 48
# 50
# 51
# 51
# 50
# 51
# 51
# 53
# 54
# 51
# 55
# 49
# 55
# 54
# 53
# 54
# 50
# 51
# 53
# 52
# 50
# 52
# 50
# 52
# 50
# 49
# 52
# 53
# 49
# 51
# 52
# 51
# 53
# 50
# 49
# 53
# 51
# 51
# 50
# 51
# 47
# 50
# 51
# 52
# 50
# 51
# 51
# 52
# 49
# 49
# 52
# 48
# 53
# 54
# 51
# 52
# 52
# 49
# 54
# 52
# 52
# 54
# 50
# 51
# 52
# 52
# 53
# 52
# 50
# 51
# 53
# 50
# 53
# 52
# 51
# 51
# 51
# 51
# 50
# 51
# 52
# 52
# 49
# 48
# 49
# 54
# 50
# 49
# 53
# 49
# 49
# 54
# 50
# 49
# 48
# 54
# 53
# 54
# 51
# 53
# 48
# 50
# 49
# 50
# 48
# 50
# 52
# 52
# 53
# 52
# 51
# 52
# 54
# 49
# 49
# 54
# 50
# 51
# 53
# 52
# 48
# 50
# 51
# 51
# 50
# 51
# 49
# 49
# 52
# 48
# 53
# 50
# 53
# 51
# 52
# 51
# 47
# 50
# 48
# 50
# 48
# 49
# 53
# 52
# 48
# 50
# 51
# 48
# 51
# 52
# 49
# 50
# 50
# 50
# 50
# 50
# 52
# 51
# 51
# 51
# 52
# 56
# 50
# 53
# 50
# 52
# 49
# 50
# 50
# 52
# 53
# 50
# 49
# 53
# 50
# 50
# 53
# 51
# 50
# 50
# 53
# 51
# 50
# 48
# 53
# 48
# 49
# 52
# 52
# 53
# 49
# 49
# 54
# 52
# 51
# 54
# 53
# 51
# 49
# 51
# 54
# 53
# 53
# 50
# 53
# 51
# 50
# 52
# 49
# 50
# 51
# 51
# 50
# 51
# 53
# 51
# 54
# 51
# 50
# 50
# 49
# 49
# 49
# 50
# 50
# 50
# 54
# 48
# 54
# 53
# 53
# 50
# 55
# 51
# 54
# 51
# 50
# 51
# 54
# 50
# 54
# 51
# 54
# 53
# 49
# 51
# 51
# 53
# 51
# 50
# 53
# 51
# 53
# 52
# 53
# 54
# 49
# 51
# 54
# 51
# 50
# 50
# 53
# 53
# 50
# 51
# 54
# 50
# 54
# 54
# 56
# 53
# 53
# 53
# 49
# 50
# 50
# 50
# 52
# 49
# 50
# 50
# 51
# 53
# 51
# 52
# 48
# 50
# 51
# 52
# 50
# 54
# 52
# 51
# 51
# 54
# 50
# 52
# 49
# 53
# 52
# 49
# 53
# 53
# 49
# 49
# 50
# 50
# 50
# 51
# 49
# 52
# 50
# 53
# 49
# 53
# 50
# 52
# 50
# 51
# 51
# 53
# 49
# 51
# 51
# 50
# 51
# 51
# 49
# 50
# 51
# 51
# 52
# 51
# 51
# 52
# 49
# 52
# 52
# 51
# 49
# 52
# 51
# 52
# 51
# 52
# 48
# 52
# 50
# 50
# 49
# 50
# 49
# 50
# 49
# 51
# 51
# 52
# 50
# 50
# 50
# 54
# 51
# 50
# 49
# 51
# 50
# 52
# 53
# 51
# 51
# 52
# 51
# 52
# 51
# 52
# 49
# 52
# 50
# 52
# 49
# 54
# 50
# 50
# 51
# 52
# 52
# 51
# 51
# 52
# 48
# 50
# 51
# 51
# 49
# 53
# 49
# 50
# 49
# 53
# 50
# 53
# 50
# 53
# 52
# 52
# 49
# 51
# 51
# 53
# 53
# 51
# 52
# 52
# 49
# 51
# 53
# 52
# 53
# 49
# 52
# 52
# 48
# 49
# 51
# 49
# 53
# 53
# 49
# 49
# 52
# 52
# 52
# 52
# 52
# 52
# 48
# 50
# 48
# 48
# 49
# 49
# 51
# 50
# 48
# 48
# 48
# 50
# 51
# 48
# 50
# 51
# 52
# 51
# 50
# 49
# 48
# 52
# 50
# 50
# 48
# 50
# 49
# 49
# 49
# 50
# 51
# 49
# 50
# 50
# 49
# 49
# 49
# 51
# 51
# 53
# 50
# 49
# 49
# 49
# 49
# 50
# 50
# 50
# 50
# 50
# 50
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 49
# 50
# 50
# 50
# 49
# 49
# 49
# 50
# 50
# 50
# 50
# 50
# 49
# 50
# 50
# 50
# 49
# 53
# 49
# 49
# 51
# 51
# 49
# 49
# 50
# 50
# 50
# 51
# 50
# 50
# 50
# 50
# 50
# 50
# 50
# 50
# 51
# 51
# 51
# 51
# 51
# 49
# 49
# 50
# 48
# 50
# 50
# 49
# 50
# 51
# 51
# 50
# 51
# 50
# 49
# 51
# 50
# 56
# 49
# 51
# 53
# 50
# 51
# 51
# 50
# 48
# 48
# 49
# 48
# 51
# 49
# 50
# 50
# 54
# 51
# 53
# 50
# 51
# 50
# 51
# 51
# 53
# 49
# 50
# 51
# 51
# 49
# 52
# 53
# 49
# 53
# 57
# 51
# 51
# 49
# 49
# 53
# 53
# 51
# 53
# 52
# 51
# 53
# 51
# 50
# 51
# 50
# 50
# 50
# 51
# 50
# 52
# 49
# 48
# 50
# 52
# 51
# 51
# 49
# 50
# 50
# 52
# 49
# 53
# 49
# 57
# 52
# 53
# 50
# 51
# 50
# 51
# 52
# 52
# 56
# 52
# 52
# 53
# 51
# 51
# 53
# 51
# 48
# 49
# 51
# 51
# 53
# 52
# 50
# 51
# 50
# 51
# 50
# 50
# 52
# 51
# 53
# 53
# 51
# 51
# 52
# 48
# 51
# 51
# 47
# 48
# 49
# 48
# 48
# 49
# 49
# 48
# 48
# 48
# 48
# 49
# 49
# 49
# 48
# 50
# 49
# 49
# 49
# 50
# 50
# 48
# 48
# 49
# 48
# 51
# 49
# 49
# 51
# 53
# 49
# 52
# 49
# 50
# 52
# 52
# 52
# 52
# 48
# 49
# 50
# 50
# 49
# 51
# 52
# 49
# 49
# 50
# 50
# 49
# 50
# 50
# 50
# 54
# 51
# 51
# 48
# 50
# 50
# 51
# 51
# 54
# 50
# 50
# 50
# 53
# 50
# 50
# 52
# 48
# 49
# 49
# 50
# 50
# 48
# 49
# 49
# 52
# 49
# 50
# 52
# 50
# 50
# 51
# 53
# 50
# 52
# 50
# 51
# 51
# 53
# 50
# 48
# 52
# 50
# 50
# 49
# 50
# 50
# 50
# 51
# 51
# 50
# 55
# 50
# 51
# 50
# 54
# 51
# 50
# 49
# 49
# 49
# 51
# 52
# 55
# 52
# 49
# 52
# 57
# 51
# 51
# 52
# 49
# 51
# 53
# 49
# 50
# 51
# 51
# 53
# 53
# 51
# 54
# 52
# 52
# 50
# 50
# 52
# 53
# 51
# 48
# 51
# 53
# 53
# 52
# 50
# 50
# 52
# 51
# 53
# 51
# 51
# 53
# 50
# 53
# 52
# 53
# 48
# 51
# 52
# 53
# 48
# 51
# 52
# 49
# 49
# 50
# 50
# 49
# 52
# 49
# 52
# 53
# 51
# 53
# 51
# 53
# 51
# 51
# 54
# 52
# 50
# 50
# 51
# 54
# 51
# 51
# 52
# 51
# 52
# 52
# 52
# 50
# 50
# 53
# 50
# 53
# 50
# 52
# 48
# 50
# 51
# 51
# 50
# 54
# 53
# 53
# 52
# 54
# 53
# 54
# 48
# 52
# 49
# 52
# 50
# 53
# 51
# 52
# 50
# 54
# 51
# 53
# 49
# 52
# 52
# 53
# 53
# 52
# 48
# 52
# 51
# 50
# 50
# 51
# 48
# 48
# 53
# 53
# 49
# 49
# 50
# 48
# 48
# 52
# 48
# 49
# 49
# 50
# 51
# 50
# 49
# 53
# 50
# 50
# 49
# 51
# 49
# 54
# 49
# 49
# 49
# 53
# 50
# 51
# 48
# 49
# 50
# 53
# 50
# 51
# 51
# 51
# 49
# 51
# 50
# 51
# 51
# 51
# 49
# 52
# 50
# 50
# 52
# 48
# 49
# 49
# 50
# 50
# 49
# 50
# 51
# 53
# 49
# 51
# 53
# 53
# 50
# 52
# 53
# 51
# 49
# 50
# 50
# 52
# 54
# 51
# 49
# 51
# 49
# 52
# 51
# 54
# 48
# 53
# 49
# 51
# 48
# 53
# 52
# 50
# 49
# 51
# 54
# 51
# 48
# 49
# 50
# 50
# 52
# 53
# 50
# 51
# 50
# 49
# 53
# 50
# 49
# 51
# 49
# 51
# 51
# 51
# 52
# 50
# 50
# 52
# 53
# 51
# 51
# 53
# 52
# 50
# 53
# 51
# 47
# 51
# 51
# 50
# 50
# 51
# 48
# 50
# 52
# 52
# 49
# 50
# 53
# 53
# 50
# 53
# 53
# 50
# 51
# 51
# 49
# 54
# 53
# 50
# 46
# 50
# 52
# 53
# 51
# 51
# 50
# 50
# 51
# 53
# 50
# 51
# 50
# 51
# 50
# 51
# 50
# 50
# 49
# 52
# 50
# 54
# 51
# 51
# 48
# 52
# 50
# 50
# 49
# 50
# 47
# 51
# 51
# 50
# 50
# 52
# 50
# 53
# 53
# 53
# 50
# 53
# 49
# 54
# 51
# 52
# 53
# 53
# 50
# 51
# 49
# 49
# 50
# 51
# 52
# 51
# 52
# 51
# 52
# 52
# 49
# 49
# 50
# 51
# 51
# 50
# 50
# 49
# 52
# 52
# 49
# 50
# 50
# 51
# 48
# 53
# 53
# 53
# 50
# 52
# 49
# 51
# 50
# 50
# 49
# 49
# 51
# 53
# 51
# 53
# 52
# 51
# 51
# 51
# 51
# 52


==> charts/greedyall/greedyall_k7_n100processed.txt <==
53
54
50
49
50
53
53
50
53
51
50
49
49
50
49
49
49
52
48
48
49
46
50
53
53
54
50
51
49
53
53
54
53
52
53
54
50
53
52
49
53
53
49
53
54
50
50
50
53
49
53
51
49
50
49
50
52
52
53
53
50
52
52
52
53
49
50
50
52
50
51
54
53
54
53
52
51
54
52
53
50
50
49
54
49
54
51
48
49
48
49
49
49
49
50
49
48
48
49
48
50
51
49
50
49
48
48
48
48
49
48
49
51
48
49
50
50
48
51
53
51
53
49
51
49
49
49
52
50
51
49
53
52
54
50
52
51
52
48
48
49
47
48
50
52
54
50
49
52
53
52
53
52
52
52
52
51
53
52
48
49
49
49
51
52
49
50
52
51
53
51
50
48
53
48
51
51
49
52
50
50
49
52
50
49
52
52
51
52
50
49
49
49
49
49
49
52
48
47
47
48
49
48
49
50
48
50
49
50
52
50
52
52
51
49
52
48
48
49
51
52
51
48
50
52
48
49
50
50
48
51
49
48
46
49
51
51
50
53
50
50
51
50
49
52
50
52
53
53
49
50
53
52
54
53
50
54
50
48
49
50
49
49
50
52
54
50
49
49
53
51
52
52
53
53
50
50
51
50
49
50
49
49
51
52
49
50
53
52
54
53
48
49
54
48
50
52
52
52
53
51
55
53
53
54
50
51
54
49
50
50
52
51
52
53
50
49
51
51
54
53
49
50
53
50
54
52
50
50
51
52
50
50
53
53
53
49
50
53
52
51
53
53
54
53
50
49
49
54
53
50
50
54
51
51
51
50
50
50
53
50
49
50
50
50
53
51
53
52
49
50
54
51
53
50
49
50
48
49
51
50
49
50
53
50
54
50
52
48
54
49
53
52
52
51
50
50
48
50
51
51
52
52
51
52
51
53
53
49
52
53
48
49
50
49
53
52
49
52
51
50
51
52
51
53
49
52
49
50
51
51
54
50
50
53
49
50
53
50
54
53
50
49
49
50
53
52
56
53
50
57
50
50
51
51
51
50
53
50
53
51
52
48
50
49
51
50
51
53
52
53
52
53
50
52
50
50
51
51
49
50
52
53
49
52
51
50
49
51
51
52
54
49
50
53
50
51
48
52
49
49
50
50
54
53
53
50
48
50
54
50
49
53
52
53
54
49
50
53
53
50
52
50
52
52
51
49
50
49
49
54
50
49
53
53
54
53
51
52
48
50
54
52
50
51
53
51
50
51
51
54
49
50
49
51
49
50
54
49
54
53
49
50
50
51
55
53
52
54
51
51
54
50
51
51
49
52
54
51
51
52
50
50
50
50
53
52
51
51
51
51
51
51
50
52
50
51
50
55
53
49
49
50
52
53
53
49
53
53
49
49
49
50
49
49
50
50
52
53
52
52
53
53
53
49
52
52
48
49
50
49
49
50
50
49
49
49
49
50
50
50
49
51
50
50
50
51
52
49
50
52
49
49
52
49
51
53
49
50
51
51
51
53
53
53
49
49
49
50
50
50
51
51
51
51
51
51
51
51
49
52
50
49
49
49
49
52
52
52
49
50
50
49
49
49
49
50
47
47
49
50
48
50
52
52
49
50
52
52
52
52
52
52
50
51
51
50
54
54
53
46
53
49
48
48
52
48
49
49
50
49
48
48
49
48
46
49
50
47
47
48
45
50
53
51
51
50
48
48
50
46
54
53
49
51
52
51
53
52
49
53
50
48
49
54
52
51
53
52
49
51
50
50
53
48
51
52
48
52
54
49
49
52
49
57
49
50
51
52
50
51
49
50
50
50
46
49
50
49
48
50
50
51
54
48
49
51
50
51
48
53
54
51
50
52
49
48
48
49
48
50
51
48
50
51
48
48
48
49
48
48
49
49
46
50
46
46
49
51
53
49
50
49
49
48
52
48
53
49
50
49
48
49
49
50
48
50
51
48
48
48
48
50
53
51
54
50
49
49
50
49
54
53
51
54
53
50
53
52
49
53
54
48
48
54
52
54
53
51
49
52
51
49
53
49
50
52
48
52
50
49
52
52
50
54
49
50
51
54
50
51
49
49
54
50
49
49
54
52
53
50
50
51
49
49
54
51
50
52
48
53
52
52
48
52
49
48
48
49
48
50
51
48
51
54
50
53
51
49
48
50
49
52
46
50
52
53
49
54
52
53
53
52
51
49
54
53
52
49
53
51
54
52
53
52
49
53
50
50
52
51
50
54
49
53
52
49
52
50
54
53
53
52
53
51
54
50
53
52
49
53
50
50
53
50
50
53
53
52
53
53
53
50
53
53
54
53
53
50
53
53
53
53
52
52
51
49
52
50
50
50
53
49
53
52
49
50
52
49
53
52
49
53
52
52
53
52
49
51
51
49
48
52
52
52
51
51
50
55
49
50
49
49
53
52
50
52
51
49
53
51
50
52
50
51
50
52
53
52
49
51
48
49
50
48
50
51
52
52
49
53
54
49
49
52
50
52
49
50
51
51
49
49
49
49
53
50
49
48
50
50
50
52
51
53
49
49
52
52
50
54
49
50
51
50
49
52
52
49
52
52
53
51
52
50
50
52
53
50
49
52
49
52
52
51
49
55
52
52
50
52
50
50
50
52
53
52
52
51
52
52
53
52
51
52
52
52
54
51
49
53
52
52
52
52
50
49
49
49
50
50
48
49
49
53
50
54
51
51
49
51
51
52
49
52
50
53
50
50
53
50
50
53
52
51
54
50
53
50
50
49
55
53
50
50
49
52
49
50
48
54
52
48
50
50
50
53
53
52
53
52
53
50
50
51
55
53
50
49
49
53
49
50
52
53
53
52
53
51
53
50
50
52
53
52
53
50
50
53
52
50
53
50
48
49
48
50
49
50
48
50
53
52
53
49
49
48
54
53
54
51
49
51
53
51
54
51
50
50
50
50
48
52
51
52
49
50
52
49
50
53
48
49
49
50
49
52
52
52
49
52
53
50
49
53
49
53
52
52
50
47
47
49
47
49
48
48
49
49
48
48
48
49
48
48
49
49
48
50
48
48
50
50
48
47
47
48
47
49
48
48
48
51
50
50
48
49
48
50
49
50
48
49
50
50
48
51
51
48
53
51
50
48
48
48
51
51
50
51
51
50
48
50
50
52
47
50
51
52
47
50
47
47
49
49
50
49
48
49
48
51
48
51
48
51
48
51
47
52
49
48
49
53
50
50
46
49
48
50
49
48
48
49
52
50
49
53
49
50
49
50
49
49
49
48
48
51
50
50
53
52
53
49
53
49
49
52
52
52
49
49
53
52
54
48
48
49
50
48
48
48
47
48
50
49
51
50
49
48
53
48
50
52
50
49
49
49
50
49
48
49
50
49
49
50
50
49
52
49
53
49
50
48
53
48
52
51
49
50
54
49
53
52
50
50
52
52
51
52
50
49
49
50
54
50
48
50
53
49
48
52
51
52
49
49
54
53
51
50
49
51
50
50
50
51
53
49
49
50
52
53
50
49
51
53
49
50
51
51
49
52
49
49
49
49
49
49
50
50
51
50
51
50
50
49
53
49
54
50
51
50
49
50
55
51
49
51
51
48
48
49
46
51
53
53
54
50
52
50
53
53
54
53
51
53
53
50
53
52
49
53
50
51
51
54
50
53
50
50
54
51
51
49
50
50
50
52
49
53
53
51
52
52
49
53
49
50
52
53
50
51
54
53
54
53
53
52
54
52
53
50
50
51
54
49
54
51
50
51
49
50
51
51
49
52
49
48
48
49
48
50
51
49
52
52
52
51
49
50
49
53
50
51
48
49
50
50
48
51
50
50
54
50
49
49
53
51
53
52
53
53
53
52
54
53
49
50
50
50
52
53
50
51
54
50
54
50
50
50
50
50
51
53
51
54
54
51
54
53
50
54
54
48
48
52
51
51
54
48
53
52
53
50
53
50
54
53
50
51
55
53
52
51
54
53
54
51
51
54
51
54
50
50
53
52
49
50
53
51
52
53
50
51
54
52
53
50
50
53
50
50
51
52
53
53
53
53
54
53
53
52
53
50
50
53
52
54
53
53
50
54
54
52
51
51
51
54
51
51
53
53
54
49
50
48
54
49
50
52
51
50
50
50
54
53
52
51
52
52
52
52
50
53
53
49
49
50
50
50
53
52
53
52
51
53
54
52
53
50
50
51
48
49
51
52
49
50
50
49
52
52
50
53
53
49
51
53
48
51
50
52
51
50
53
51
53
53
50
52
54
51
53
49
50
53
51
50
50
50
53
53
50
51
53
52
49
50
53
53
53
51
51
54
54
51
52
48
50
49
51
50
50
51
53
51
53
51
50
53
51
55
53
54
50
50
50
52
51
51
54
53
53
50
48
49
49
48
48
49
50
49
54
49
54
53
53
50
53
51
50
50
52
50
49
49
53
53
50
53
55
53
54
51
51
52
49
50
53
53
50
55
48
53
51
51
48
52
53
53
54
53
51
52
54
49
49
54
50
51
54
52
48
50
51
51
50
51
51
53
54
51
54
49
48
50
50
51
49
51
54
51
49
51
55
53
50
51
54
54
54
50
50
52
52
55
50
50
50
50
53
52
49
52
52
52
49
54
51
52
51
55
52
51
50
50
50
52
55
52
53
49
52
52
48
49
50
49
49
50
50
49
49
49
49
50
50
50
49
51
50
50
50
51
51
48
48
49
46
51
53
49
52
54
50
53
51
49
49
50
50
52
52
53
52
53
52
54
50
49
51
53
49
50
51
48
51
51
51
54
52
52
50
54
53
52
49
50
51
52
52
53
52
52
52
52
50
53
50
50
51
53
51
53
49
52
48
51
52
51
49
49
49
53
52
49
48
50
52
52
49
50
46
51
53
54
49
53
51
52
49
49
52
48
50
53
50
54
53
50
54
52
55
51
49
49
51
52
52
50
50
51
54
52
54
50
50
53
49
49
49
51
50
54
52
52
54
52
49
49
53
51
52
52
53
53
52
51
53
52
51
52
49
49
51
52
49
50
54
51
53
50
49
50
54
53
54
53
53
53
53
50
53
52
51
50
52
51
53
50
53
51
52
51
52
53
50
49
53
53
54
53
51
52
53
50
54
52
50
50
51
52
50
50
53
53
50
50
50
57
51
50
53
50
50
51
51
50
52
51
52
53
50
54
50
50
50
50
51
50
49
51
53
49
48
48
54
51
49
53
50
51
50
49
53
50
51
53
49
49
49
53
53
49
53
51
51
50
49
49
54
52
54
53
50
51
54
50
51
53
51
53
49
49
52
51
53
54
49
51
49
52
50
53
50
50
54
52
50
53
50
53
50
53
53
52
51
52
49
54
52
54
54
50
54
53
50
51
53
50
54
53
50
54
53
53
54
53
50
52
52
50
49
53
53
53
48
48
49
50
49
49
48
48
49
50
50
50
48
49
49
51
48
50
48
51
50
53
48
50
50
50
50
50
49
49
50
51
50
50
53
53
53
50
50
50
50
50
50
50
52
53
50
51
54
52
52
51
49
49
51
52
53
50
50
51
54
53
54
49
50
53
49
49
50
51
50
54
54
51
51
53
53
53
54
51
54
53
49
50
53
53
52
49
53
51
53
50
51
51
51
52
53
53
54
53
49
50
53
51
52
53
50
51
54
52
53
50
50
53
50
50
51
52
53
53
53
50
50
51
51
50
49
49
52
49
49
52
53
53
51
50
50
51
49
50
51
52
52
53
51
52
53
53
49
50
53
52
52
52
52
52
52
49
54
52
52
53
53
51
53
50
53
50
48
50
48
53
49
53
53
51
49
53
49
53
53
53
53
53
52
52
50
49
48
50
50
50
53
50
50
52
53
53
51
51
54
53
49
50
54
53
50
51
53
52
53
50
51
51
50
52
51
51
51
52
53
54
51
51
53
51
49
50
50
52
52
51
54
52
54
53
51
51
53
53
53
49
51
51
51
53
51
50
50
51
50
50
52
49
50
50
51
53
53
53
52
53
51
54
54
50
50
53
50
48
50
50
53
52
48
49
53
50
51
52
50
50
49
49
50
50
50
50
51
50
51
53
50
51
52
49
52
53
50
52
51
53
49
53
50
52
48
50
49
50
48
50
49
49
52
51
48
49
53
51
52
53
50
53
50
52
53
50
50
51
50
50
51
52
52
53
53
50
53
51
52
50
52
50
50
50
48
49
53
49
53
50
50
53
50
48
49
52
49
52
50
50
49
52
50
50
50
51
50
51
51
51
49
49
49
52
53
52
53
52
52
52
52
53
53
50
53
55
49
50
49
51
51
53
53
52
50
50
50
51
51
54
49
51
53
52
49
49
50
50
52
56
53
50
49
49
51
53
51
53
50
51
50
53
49
52
49
51
50
52
52
53
52
49
49
50
50
49
49
49
50
52
50
53
53
50
49
50
53
51
50
51
50
53
50
50
49
49
51
53
49
54
50
51
49
51
50
50
53
50
50
51
54
51
49
50
51
51
53
54
49
53
49
50
51
54
51
53
50
55
52
53
50
51
53
54
54
53
49
52
53
50
50
52
50
49
49
49
51
49
53
52
53
52
52
54
54
52
53
50
48
50
48
49
50
48
48
50
52
52
53
52
51
47
50
53
52
51
52
52
49
52
47
49
52
53
51
51
51
51
49
52
53
53
53
53
48
50
53
52
50
52
52
52
52
50
54
52
52
53
50
53
54
49
50
54
49
52
50
53
49
50
54
48
54
53
52
53
49
50
54
52
51
53
51
52
53
50
50
55
52
52
52
52
52
52
52
48
50
49
51
50
51
52
52
52
52
52
50
50
48
53
53
53
52
50
48
50
49
49
53
50
53
52
48
54
49
50
48
50
49
52
48
49
50
50
50
50
52
48
48
49
50
49
53
51
53
52
50
54
49
50
53
50
49
52
48
49
50
53
50
53
53
51
53
52
50
50
52
52
53
52
50
53
52
52
52
52
51
51
51
50
49
50
53
50
53
51
53
50
50
50
50
52
53
50
50
53
52
50
53
50
49
49
50
52
49
52
53
52
49
48
48
48
49
49
47
48
48
50
49
50
50
50
48
50
49
51
50
50
49
52
49
49
52
52
53
48
49
47
50
48
49
51
50
49
54
49
53
52
51
50
52
52
50
52
49
49
50
50
54
51
50
50
53
53
53
52
51
54
54
53
53
50
50
52
48
49
52
51
48
50
53
50
53
52
53
53
53
50
51
53
50
52
54
52
51
50
53
52
54
51
51
53
54
52
54
48
48
50
53
50
49
53
53
53
49
52
54
52
49
50
53
53
53
50
50
54
55
52
52
48
50
49
51
50
50
50
52
53
52
53
50
52
50
51
52
51
48
53
50
53
52
49
54
49
53
53
49
50
53
49
51
52
49
52
51
50
53
52
51
53
50
51
53
51
53
51
49
48
49
51
49
51
53
49
54
51
49
51
50
53
50
53
53
52
48
50
48
50
48
50
53
49
50
53
50
53
54
49
54
53
49
50
53
52
51
50
53
51
53
51
49
52
52
51
50
50
50
51
52
53
50
50
52
50
48
49
49
51
51
50
53
51
53
52
50
50
52
52
53
50
49
53
49
54
50
56
49
53
52
50
52
50
49
50
53
50
49
52
51
50
53
54
51
50
53
53
50
50
53
50
49
52
50
49
49
50
51
52
56
53
51
50
53
51
54
53
51
49
51
56
50
52
54
49
53
53
50
54
52
53
53
53
55
52
50
49
49
50
51
50
53
49
50
53
51
50
55
50
53
54
50
52
50
52
49
50
53
53
53
51
50
52
52
49
52
50
52
51
52
53
48
50
53
50
49
49
52
52
49
50
53
49
53
53
55
52
52
52
53
52
49
51
50
53
51
51
50
51
52
52
52
50
50
52
53
50
52
52
49
50
53
52
52
48
52
52
48
48
50
49
51
50
50
49
50
50
51
49
49
49
51
51
50
50
50
50
50
49
50
50
51
50
49
50
51
53
50
51
52
51
52
51
49
50
52
50
48
51
50
50
51
47
49
48
50
49
49
50
52
52
48
50
52
49
50
54
50
53
48
50
49
55
51
54
52
51
52
52
52
51
50
51
50
51
52
53
52
49
52
51
51
54
52
52
51
53
52
53
51
50
50
53
51
53
50
52
49
54
51
51
48
50
51
51
53
51
51
50
50
50
50
51
50
50
51
51
47
50
54
50
54
51
50
54
50
50
50
50
51
52
49
50
48
54
49
48
54
50
50
50
48
50
49
49
48
52
49
50
53
49
50
52
53
50
52
50
52
52
51
49
50
49
49
54
50
49
51
51
54
53
49
50
48
50
54
52
50
51
53
51
50
51
51
54
50
51
53
51
50
50
55
49
49
51
53
54
54
50
51
52
51
51
51
50
49
51
54
53
53
51
51
53
51
51
49
53
51
51
50
51
50
54
50
53
49
53
52
51
52
50
50
50
48
51
51
50
46
49
52
51
48
50
53
51
50
51
51
53
51
52
49
50
52
47
50
51
49
50
54
50
49
49
53
50
49
51
51
51
50
50
53
53
51
54
49
50
51
54
50
51
54
52
54
51
51
53
54
53
54
51
51
54
53
51
54
51
49
50
49
51
50
51
49
51
52
49
52
51
51
52
54
49
50
53
51
54
52
53
53
53
55
52
50
51
50
53
51
53
48
50
49
49
50
49
48
49
50
50
50
50
50
51
50
51
50
50
48
49
50
51
51
50
51
50
50
50
48
49
54
50
50
51
50
51
51
49
50
51
53
50
53
51
50
50
52
50
50
51
55
51
47
50
53
50
54
53
53
54
55
50
50
53
51
53
49
50
52
54
51
53
50
50
53
52
51
52
54
49
49
54
50
51
54
52
48
50
51
51
50
51
51
53
54
51
55
49
55
54
53
54
50
51
53
52
50
52
50
52
50
49
52
53
49
51
52
51
53
50
49
53
51
51
50
51
47
50
51
52
50
51
51
52
49
49
52
48
53
54
51
52
52
49
54
52
52
54
50
51
52
52
53
52
50
51
53
50
53
52
51
51
51
51
50
51
52
52
49
48
49
54
50
49
53
49
49
54
50
49
48
54
53
54
51
53
48
50
49
50
48
50
52
52
53
52
51
52
54
49
49
54
50
51
53
52
48
50
51
51
50
51
49
49
52
48
53
50
53
51
52
51
47
50
48
50
48
49
53
52
48
50
51
48
51
52
49
50
50
50
50
50
52
51
51
51
52
56
50
53
50
52
49
50
50
52
53
50
49
53
50
50
53
51
50
50
53
51
50
48
53
48
49
52
52
53
49
49
54
52
51
54
53
51
49
51
54
53
53
50
53
51
50
52
49
50
51
51
50
51
53
51
54
51
50
50
49
49
49
50
50
50
54
48
54
53
53
50
55
51
54
51
50
51
54
50
54
51
54
53
49
51
51
53
51
50
53
51
53
52
53
54
49
51
54
51
50
50
53
53
50
51
54
50
54
54
56
53
53
53
49
50
50
50
52
49
50
50
51
53
51
52
48
50
51
52
50
54
52
51
51
54
50
52
49
53
52
49
53
53
49
49
50
50
50
51
49
52
50
53
49
53
50
52
50
51
51
53
49
51
51
50
51
51
49
50
51
51
52
51
51
52
49
52
52
51
49
52
51
52
51
52
48
52
50
50
49
50
49
50
49
51
51
52
50
50
50
54
51
50
49
51
50
52
53
51
51
52
51
52
51
52
49
52
50
52
49
54
50
50
51
52
52
51
51
52
48
50
51
51
49
53
49
50
49
53
50
53
50
53
52
52
49
51
51
53
53
51
52
52
49
51
53
52
53
49
52
52
48
49
51
49
53
53
49
49
52
52
52
52
52
52
48
50
48
48
49
49
51
50
48
48
48
50
51
48
50
51
52
51
50
49
48
52
50
50
48
50
49
49
49
50
51
49
50
50
49
49
49
51
51
53
50
49
49
49
49
50
50
50
50
50
50
49
49
49
49
49
49
49
49
49
49
49
49
50
50
50
49
49
49
50
50
50
50
50
49
50
50
50
49
53
49
49
51
51
49
49
50
50
50
51
50
50
50
50
50
50
50
50
51
51
51
51
51
49
49
50
48
50
50
49
50
51
51
50
51
50
49
51
50
56
49
51
53
50
51
51
50
48
48
49
48
51
49
50
50
54
51
53
50
51
50
51
51
53
49
50
51
51
49
52
53
49
53
57
51
51
49
49
53
53
51
53
52
51
53
51
50
51
50
50
50
51
50
52
49
48
50
52
51
51
49
50
50
52
49
53
49
57
52
53
50
51
50
51
52
52
56
52
52
53
51
51
53
51
48
49
51
51
53
52
50
51
50
51
50
50
52
51
53
53
51
51
52
48
51
51
47
48
49
48
48
49
49
48
48
48
48
49
49
49
48
50
49
49
49
50
50
48
48
49
48
51
49
49
51
53
49
52
49
50
52
52
52
52
48
49
50
50
49
51
52
49
49
50
50
49
50
50
50
54
51
51
48
50
50
51
51
54
50
50
50
53
50
50
52
48
49
49
50
50
48
49
49
52
49
50
52
50
50
51
53
50
52
50
51
51
53
50
48
52
50
50
49
50
50
50
51
51
50
55
50
51
50
54
51
50
49
49
49
51
52
55
52
49
52
57
51
51
52
49
51
53
49
50
51
51
53
53
51
54
52
52
50
50
52
53
51
48
51
53
53
52
50
50
52
51
53
51
51
53
50
53
52
53
48
51
52
53
48
51
52
49
49
50
50
49
52
49
52
53
51
53
51
53
51
51
54
52
50
50
51
54
51
51
52
51
52
52
52
50
50
53
50
53
50
52
48
50
51
51
50
54
53
53
52
54
53
54
48
52
49
52
50
53
51
52
50
54
51
53
49
52
52
53
53
52
48
52
51
50
50
51
48
48
53
53
49
49
50
48
48
52
48
49
49
50
51
50
49
53
50
50
49
51
49
54
49
49
49
53
50
51
48
49
50
53
50
51
51
51
49
51
50
51
51
51
49
52
50
50
52
48
49
49
50
50
49
50
51
53
49
51
53
53
50
52
53
51
49
50
50
52
54
51
49
51
49
52
51
54
48
53
49
51
48
53
52
50
49
51
54
51
48
49
50
50
52
53
50
51
50
49
53
50
49
51
49
51
51
51
52
50
50
52
53
51
51
53
52
50
53
51
47
51
51
50
50
51
48
50
52
52
49
50
53
53
50
53
53
50
51
51
49
54
53
50
46
50
52
53
51
51
50
50
51
53
50
51
50
51
50
51
50
50
49
52
50
54
51
51
48
52
50
50
49
50
47
51
51
50
50
52
50
53
53
53
50
53
49
54
51
52
53
53
50
51
49
49
50
51
52
51
52
51
52
52
49
49
50
51
51
50
50
49
52
52
49
50
50
51
48
53
53
53
50
52
49
51
50
50
49
49
51
53
51
53
52
51
51
51
51
52


==> charts/greedyall/greedyall_k7_n70.txt <==
Running greedy all with k = 7 n = 70 seed = 123456789
Results will be: # / BM / COUNT# 34
# 37
# 40
# 33
# 35
# 38
# 36
# 37
# 37
# 36
# 37
# 36
# 35
# 35
# 36
# 35
# 35
# 35
# 38
# 34
# 34
# 35
# 34
# 36
# 36
# 36
# 37
# 33
# 37
# 32
# 36
# 37
# 37
# 37
# 36
# 37
# 37
# 33
# 36
# 36
# 37
# 37
# 37
# 37
# 37
# 38
# 38
# 38
# 33
# 37
# 35
# 36
# 37
# 35
# 33
# 32
# 33
# 36
# 36
# 37
# 36
# 33
# 35
# 36
# 35
# 36
# 35
# 36
# 36
# 38
# 36
# 39
# 38
# 36
# 38
# 37
# 36
# 37
# 38
# 35
# 37
# 38
# 38
# 35
# 38
# 35
# 38
# 39
# 34
# 35
# 34
# 35
# 35
# 35
# 35
# 36
# 35
# 34
# 34
# 35
# 34
# 36
# 37
# 35
# 36
# 35
# 34
# 34
# 34
# 34
# 35
# 34
# 35
# 39
# 34
# 35
# 38
# 38
# 34
# 39
# 36
# 37
# 36
# 32
# 37
# 32
# 32
# 32
# 35
# 33
# 37
# 35
# 37
# 35
# 38
# 36
# 36
# 37
# 38
# 34
# 34
# 35
# 33
# 34
# 33
# 35
# 40
# 33
# 36
# 35
# 36
# 38
# 37
# 35
# 36
# 38
# 36
# 35
# 39
# 36
# 31
# 32
# 32
# 32
# 37
# 35
# 32
# 33
# 35
# 37
# 37
# 37
# 36
# 34
# 36
# 34
# 35
# 34
# 32
# 35
# 37
# 36
# 36
# 36
# 33
# 36
# 35
# 36
# 37
# 35
# 36
# 35
# 35
# 35
# 35
# 32
# 32
# 35
# 34
# 33
# 33
# 34
# 35
# 34
# 35
# 33
# 34
# 36
# 32
# 33
# 36
# 33
# 35
# 38
# 37
# 36
# 35
# 31
# 31
# 32
# 35
# 36
# 37
# 34
# 36
# 35
# 31
# 32
# 36
# 36
# 34
# 34
# 35
# 35
# 34
# 35
# 34
# 37
# 36
# 39
# 37
# 36
# 34
# 33
# 36
# 35
# 33
# 35
# 37
# 37
# 35
# 36
# 37
# 36
# 40
# 37
# 38
# 38
# 37
# 34
# 35
# 36
# 35
# 35
# 33
# 38
# 37
# 33
# 35
# 35
# 36
# 37
# 36
# 35
# 36
# 36
# 33
# 33
# 34
# 33
# 32
# 33
# 32
# 32
# 37
# 35
# 32
# 33
# 36
# 38
# 40
# 37
# 34
# 35
# 38
# 34
# 33
# 35
# 36
# 38
# 37
# 39
# 38
# 37
# 37
# 37
# 36
# 37
# 38
# 35
# 36
# 36
# 36
# 35
# 36
# 37
# 38
# 35
# 34
# 34
# 37
# 36
# 32
# 33
# 39
# 38
# 37
# 36
# 36
# 36
# 35
# 36
# 33
# 36
# 37
# 37
# 37
# 35
# 36
# 37
# 36
# 37
# 36
# 36
# 38
# 37
# 36
# 35
# 35
# 38
# 36
# 36
# 36
# 38
# 37
# 37
# 37
# 36
# 36
# 36
# 36
# 38
# 35
# 36
# 36
# 36
# 36
# 37
# 36
# 36
# 37
# 38
# 38
# 37
# 37
# 38
# 35
# 36
# 34
# 35
# 37
# 36
# 35
# 38
# 36
# 38
# 38
# 36
# 38
# 34
# 37
# 35
# 37
# 35
# 38
# 37
# 36
# 36
# 34
# 36
# 37
# 37
# 35
# 36
# 37
# 35
# 37
# 39
# 36
# 35
# 36
# 37
# 34
# 35
# 33
# 35
# 36
# 35
# 32
# 35
# 35
# 38
# 34
# 35
# 35
# 36
# 35
# 36
# 35
# 36
# 37
# 37
# 37
# 36
# 37
# 37
# 35
# 36
# 36
# 36
# 37
# 37
# 33
# 36
# 36
# 38
# 36
# 36
# 39
# 36
# 36
# 40
# 36
# 36
# 37
# 37
# 37
# 36
# 36
# 36
# 37
# 39
# 36
# 34
# 36
# 35
# 37
# 36
# 37
# 39
# 38
# 36
# 38
# 36
# 36
# 40
# 36
# 36
# 39
# 39
# 36
# 37
# 36
# 36
# 32
# 35
# 38
# 37
# 36
# 39
# 39
# 38
# 37
# 32
# 37
# 37
# 36
# 37
# 34
# 36
# 35
# 35
# 36
# 36
# 38
# 36
# 36
# 36
# 34
# 36
# 37
# 37
# 36
# 37
# 35
# 36
# 38
# 35
# 37
# 37
# 37
# 36
# 36
# 33
# 35
# 38
# 37
# 36
# 37
# 36
# 36
# 38
# 38
# 35
# 36
# 36
# 38
# 37
# 34
# 35
# 35
# 38
# 38
# 36
# 36
# 34
# 36
# 37
# 33
# 37
# 37
# 40
# 36
# 33
# 36
# 39
# 35
# 36
# 37
# 35
# 37
# 37
# 32
# 33
# 37
# 39
# 39
# 37
# 38
# 37
# 37
# 37
# 37
# 36
# 37
# 37
# 35
# 35
# 37
# 37
# 37
# 38
# 33
# 33
# 36
# 36
# 36
# 35
# 37
# 37
# 37
# 37
# 37
# 37
# 36
# 38
# 33
# 37
# 36
# 41
# 36
# 32
# 32
# 33
# 36
# 37
# 36
# 32
# 36
# 36
# 32
# 32
# 32
# 33
# 32
# 32
# 33
# 33
# 36
# 37
# 36
# 36
# 37
# 37
# 37
# 37
# 36
# 35
# 34
# 35
# 36
# 35
# 35
# 36
# 36
# 35
# 37
# 35
# 35
# 36
# 36
# 36
# 35
# 37
# 36
# 36
# 36
# 37
# 38
# 35
# 36
# 38
# 35
# 35
# 38
# 35
# 37
# 36
# 32
# 33
# 37
# 37
# 37
# 36
# 36
# 36
# 32
# 32
# 32
# 33
# 33
# 33
# 37
# 37
# 37
# 37
# 37
# 37
# 37
# 37
# 35
# 35
# 36
# 36
# 35
# 35
# 35
# 35
# 35
# 35
# 35
# 36
# 36
# 36
# 36
# 36
# 35
# 36
# 35
# 35
# 35
# 36
# 34
# 36
# 35
# 38
# 35
# 36
# 35
# 35
# 35
# 38
# 38
# 38
# 36
# 37
# 37
# 36
# 40
# 40
# 36
# 34
# 39
# 32
# 34
# 34
# 35
# 34
# 36
# 35
# 36
# 35
# 34
# 34
# 35
# 34
# 34
# 35
# 36
# 33
# 33
# 34
# 33
# 36
# 36
# 37
# 34
# 33
# 34
# 34
# 33
# 34
# 40
# 37
# 35
# 37
# 36
# 35
# 39
# 36
# 37
# 37
# 37
# 34
# 35
# 38
# 36
# 37
# 36
# 38
# 35
# 37
# 36
# 36
# 36
# 34
# 35
# 36
# 34
# 36
# 37
# 35
# 36
# 36
# 35
# 40
# 35
# 36
# 37
# 38
# 36
# 39
# 36
# 37
# 37
# 36
# 34
# 35
# 37
# 36
# 35
# 38
# 38
# 37
# 37
# 34
# 36
# 39
# 36
# 37
# 34
# 36
# 37
# 37
# 36
# 38
# 35
# 34
# 34
# 35
# 34
# 36
# 37
# 34
# 36
# 37
# 34
# 34
# 34
# 35
# 34
# 34
# 35
# 35
# 34
# 36
# 34
# 34
# 35
# 37
# 36
# 35
# 33
# 32
# 35
# 34
# 35
# 34
# 36
# 35
# 36
# 35
# 35
# 36
# 36
# 36
# 34
# 36
# 37
# 34
# 34
# 34
# 34
# 36
# 36
# 37
# 40
# 33
# 35
# 35
# 33
# 35
# 37
# 37
# 37
# 38
# 36
# 33
# 36
# 36
# 37
# 37
# 37
# 34
# 34
# 38
# 36
# 38
# 36
# 37
# 36
# 38
# 37
# 35
# 36
# 35
# 33
# 36
# 34
# 36
# 37
# 35
# 35
# 36
# 36
# 38
# 35
# 36
# 37
# 38
# 36
# 39
# 35
# 35
# 37
# 36
# 35
# 35
# 37
# 35
# 37
# 38
# 38
# 39
# 35
# 35
# 38
# 39
# 36
# 40
# 34
# 36
# 40
# 40
# 34
# 40
# 35
# 34
# 34
# 35
# 34
# 36
# 37
# 34
# 37
# 37
# 33
# 36
# 37
# 35
# 34
# 33
# 35
# 35
# 34
# 36
# 35
# 37
# 35
# 38
# 35
# 36
# 36
# 35
# 37
# 32
# 37
# 36
# 35
# 37
# 37
# 39
# 38
# 35
# 36
# 36
# 37
# 37
# 38
# 38
# 38
# 39
# 38
# 37
# 37
# 36
# 36
# 37
# 38
# 33
# 37
# 36
# 36
# 36
# 37
# 39
# 38
# 33
# 36
# 36
# 37
# 37
# 38
# 38
# 36
# 33
# 33
# 36
# 37
# 35
# 37
# 37
# 37
# 38
# 36
# 36
# 38
# 37
# 37
# 38
# 36
# 37
# 36
# 37
# 36
# 36
# 37
# 35
# 36
# 38
# 36
# 38
# 36
# 32
# 36
# 36
# 37
# 33
# 35
# 32
# 36
# 36
# 37
# 36
# 35
# 36
# 36
# 36
# 35
# 35
# 35
# 37
# 36
# 36
# 36
# 36
# 34
# 39
# 38
# 38
# 35
# 36
# 37
# 37
# 37
# 36
# 38
# 36
# 37
# 35
# 37
# 39
# 33
# 36
# 33
# 37
# 38
# 36
# 36
# 36
# 32
# 37
# 34
# 35
# 36
# 34
# 33
# 37
# 36
# 36
# 35
# 37
# 37
# 35
# 36
# 36
# 36
# 38
# 35
# 36
# 37
# 37
# 35
# 35
# 32
# 35
# 36
# 36
# 35
# 34
# 33
# 36
# 33
# 36
# 37
# 37
# 35
# 35
# 35
# 36
# 36
# 38
# 35
# 36
# 37
# 33
# 35
# 35
# 35
# 32
# 35
# 36
# 37
# 39
# 36
# 33
# 33
# 36
# 37
# 33
# 32
# 36
# 32
# 36
# 36
# 35
# 35
# 38
# 36
# 36
# 33
# 36
# 33
# 33
# 33
# 36
# 36
# 38
# 36
# 34
# 35
# 36
# 36
# 35
# 34
# 36
# 35
# 36
# 37
# 35
# 35
# 37
# 35
# 36
# 35
# 36
# 36
# 35
# 35
# 35
# 36
# 36
# 34
# 35
# 35
# 37
# 36
# 38
# 37
# 39
# 35
# 39
# 37
# 36
# 35
# 38
# 36
# 37
# 38
# 38
# 37
# 33
# 33
# 37
# 36
# 37
# 37
# 33
# 37
# 38
# 38
# 35
# 39
# 37
# 33
# 38
# 35
# 38
# 35
# 36
# 34
# 38
# 38
# 34
# 38
# 38
# 38
# 37
# 37
# 38
# 36
# 35
# 37
# 38
# 38
# 39
# 39
# 37
# 33
# 35
# 35
# 37
# 35
# 36
# 35
# 37
# 37
# 35
# 37
# 34
# 37
# 38
# 38
# 35
# 37
# 35
# 37
# 38
# 38
# 37
# 36
# 38
# 37
# 38
# 34
# 37
# 34
# 38
# 37
# 38
# 34
# 38
# 36
# 36
# 36
# 35
# 35
# 34
# 38
# 37
# 37
# 39
# 35
# 39
# 37
# 39
# 38
# 39
# 36
# 38
# 36
# 36
# 34
# 36
# 39
# 36
# 35
# 36
# 36
# 35
# 36
# 37
# 34
# 35
# 37
# 38
# 35
# 36
# 35
# 40
# 37
# 40
# 37
# 38
# 35
# 37
# 35
# 37
# 35
# 36
# 36
# 33
# 33
# 35
# 33
# 35
# 34
# 34
# 35
# 35
# 34
# 34
# 34
# 35
# 34
# 34
# 35
# 35
# 34
# 36
# 34
# 34
# 36
# 36
# 34
# 33
# 33
# 34
# 33
# 35
# 34
# 34
# 34
# 39
# 38
# 38
# 34
# 35
# 34
# 38
# 35
# 38
# 34
# 35
# 38
# 38
# 34
# 39
# 37
# 34
# 39
# 39
# 38
# 34
# 34
# 34
# 37
# 39
# 38
# 39
# 37
# 38
# 34
# 38
# 36
# 36
# 33
# 36
# 35
# 36
# 33
# 38
# 33
# 33
# 35
# 35
# 36
# 35
# 34
# 35
# 34
# 39
# 34
# 39
# 34
# 39
# 34
# 39
# 33
# 36
# 35
# 34
# 35
# 37
# 38
# 38
# 34
# 35
# 34
# 38
# 35
# 34
# 34
# 35
# 36
# 38
# 35
# 37
# 37
# 38
# 37
# 38
# 37
# 37
# 35
# 34
# 34
# 39
# 38
# 38
# 36
# 36
# 36
# 32
# 37
# 37
# 32
# 36
# 35
# 35
# 35
# 35
# 37
# 35
# 38
# 34
# 34
# 35
# 36
# 34
# 34
# 34
# 33
# 34
# 33
# 35
# 34
# 33
# 35
# 34
# 36
# 34
# 33
# 35
# 36
# 35
# 32
# 32
# 33
# 32
# 31
# 32
# 36
# 35
# 35
# 36
# 36
# 35
# 35
# 37
# 37
# 35
# 36
# 34
# 36
# 34
# 35
# 34
# 35
# 36
# 37
# 35
# 36
# 36
# 36
# 36
# 35
# 36
# 37
# 35
# 36
# 35
# 36
# 37
# 37
# 36
# 34
# 36
# 36
# 36
# 35
# 36
# 34
# 35
# 36
# 35
# 37
# 37
# 37
# 36
# 35
# 37
# 36
# 36
# 36
# 37
# 36
# 32
# 32
# 33
# 36
# 37
# 36
# 35
# 37
# 36
# 32
# 33
# 37
# 37
# 35
# 35
# 35
# 36
# 35
# 35
# 35
# 35
# 36
# 36
# 34
# 36
# 34
# 33
# 36
# 35
# 36
# 35
# 37
# 36
# 37
# 36
# 36
# 37
# 38
# 37
# 35
# 37
# 37
# 34
# 34
# 35
# 34
# 37
# 36
# 36
# 37
# 33
# 38
# 33
# 36
# 37
# 37
# 37
# 37
# 37
# 36
# 33
# 36
# 36
# 37
# 37
# 38
# 39
# 37
# 38
# 38
# 37
# 33
# 36
# 37
# 37
# 37
# 35
# 33
# 33
# 33
# 36
# 35
# 37
# 36
# 34
# 35
# 36
# 35
# 37
# 35
# 36
# 38
# 37
# 36
# 39
# 38
# 36
# 38
# 37
# 37
# 38
# 38
# 35
# 37
# 38
# 38
# 39
# 38
# 35
# 38
# 39
# 36
# 39
# 35
# 36
# 39
# 39
# 35
# 40
# 35
# 34
# 34
# 35
# 34
# 36
# 37
# 35
# 38
# 40
# 36
# 39
# 35
# 36
# 35
# 37
# 36
# 39
# 34
# 35
# 38
# 38
# 34
# 39
# 33
# 36
# 37
# 33
# 35
# 35
# 36
# 37
# 36
# 35
# 36
# 36
# 37
# 36
# 40
# 37
# 32
# 33
# 33
# 33
# 38
# 36
# 33
# 34
# 37
# 36
# 40
# 33
# 37
# 36
# 33
# 36
# 34
# 37
# 37
# 38
# 37
# 34
# 37
# 37
# 38
# 38
# 37
# 34
# 34
# 40
# 39
# 39
# 38
# 34
# 37
# 35
# 37
# 36
# 36
# 36
# 37
# 37
# 36
# 39
# 38
# 36
# 36
# 39
# 37
# 37
# 38
# 37
# 37
# 38
# 37
# 38
# 33
# 33
# 36
# 35
# 32
# 33
# 36
# 35
# 36
# 37
# 38
# 39
# 37
# 36
# 39
# 38
# 36
# 37
# 33
# 36
# 35
# 36
# 37
# 37
# 36
# 36
# 38
# 37
# 39
# 38
# 37
# 36
# 36
# 37
# 36
# 38
# 36
# 39
# 36
# 38
# 38
# 40
# 34
# 37
# 39
# 38
# 37
# 39
# 36
# 37
# 38
# 35
# 36
# 34
# 37
# 35
# 33
# 35
# 37
# 36
# 37
# 36
# 37
# 37
# 38
# 37
# 35
# 36
# 38
# 35
# 36
# 39
# 36
# 35
# 36
# 36
# 36
# 36
# 36
# 38
# 36
# 36
# 34
# 37
# 38
# 38
# 37
# 38
# 36
# 39
# 34
# 35
# 37
# 36
# 35
# 38
# 33
# 35
# 36
# 35
# 33
# 36
# 36
# 35
# 34
# 37
# 34
# 39
# 33
# 35
# 35
# 38
# 36
# 35
# 37
# 39
# 36
# 36
# 37
# 39
# 36
# 35
# 37
# 37
# 34
# 37
# 37
# 36
# 36
# 37
# 36
# 39
# 36
# 36
# 36
# 38
# 36
# 37
# 36
# 37
# 37
# 38
# 37
# 39
# 36
# 34
# 36
# 35
# 37
# 36
# 36
# 37
# 36
# 35
# 37
# 39
# 36
# 36
# 37
# 39
# 36
# 38
# 36
# 36
# 36
# 40
# 39
# 39
# 38
# 36
# 36
# 36
# 34
# 35
# 35
# 34
# 34
# 35
# 36
# 35
# 38
# 35
# 37
# 37
# 37
# 36
# 37
# 34
# 36
# 36
# 38
# 37
# 35
# 35
# 36
# 36
# 33
# 36
# 38
# 36
# 38
# 39
# 39
# 40
# 35
# 33
# 36
# 37
# 36
# 39
# 34
# 36
# 39
# 39
# 34
# 40
# 36
# 36
# 38
# 37
# 34
# 35
# 37
# 36
# 36
# 38
# 38
# 39
# 38
# 36
# 35
# 38
# 34
# 39
# 33
# 37
# 39
# 37
# 37
# 39
# 37
# 35
# 34
# 36
# 33
# 34
# 35
# 34
# 38
# 39
# 35
# 39
# 39
# 37
# 37
# 39
# 37
# 38
# 37
# 36
# 36
# 40
# 35
# 39
# 33
# 33
# 36
# 36
# 36
# 35
# 35
# 35
# 40
# 40
# 35
# 38
# 34
# 38
# 39
# 39
# 35
# 39
# 33
# 36
# 36
# 40
# 38
# 40
# 37
# 37
# 36
# 35
# 34
# 35
# 36
# 35
# 35
# 36
# 36
# 35
# 37
# 35
# 35
# 36
# 36
# 36
# 35
# 37
# 36
# 36
# 36
# 37
# 37
# 34
# 34
# 35
# 34
# 37
# 36
# 32
# 35
# 37
# 33
# 36
# 37
# 35
# 32
# 33
# 33
# 35
# 36
# 37
# 35
# 37
# 36
# 38
# 36
# 35
# 37
# 36
# 32
# 33
# 37
# 34
# 37
# 34
# 34
# 37
# 38
# 35
# 36
# 37
# 36
# 36
# 32
# 33
# 35
# 36
# 36
# 39
# 35
# 36
# 38
# 35
# 36
# 39
# 36
# 36
# 37
# 36
# 37
# 37
# 35
# 35
# 34
# 34
# 35
# 35
# 35
# 36
# 35
# 36
# 36
# 36
# 34
# 36
# 35
# 38
# 35
# 36
# 34
# 37
# 36
# 38
# 35
# 36
# 34
# 35
# 36
# 36
# 36
# 35
# 36
# 39
# 36
# 38
# 37
# 37
# 37
# 38
# 41
# 34
# 35
# 35
# 34
# 38
# 35
# 33
# 36
# 39
# 38
# 35
# 37
# 36
# 33
# 37
# 35
# 35
# 35
# 39
# 38
# 37
# 35
# 38
# 37
# 35
# 35
# 35
# 37
# 37
# 36
# 36
# 36
# 36
# 36
# 35
# 39
# 36
# 34
# 35
# 32
# 32
# 37
# 35
# 32
# 33
# 37
# 37
# 37
# 36
# 35
# 38
# 37
# 39
# 38
# 36
# 36
# 36
# 36
# 38
# 36
# 36
# 35
# 36
# 38
# 39
# 37
# 36
# 36
# 39
# 36
# 35
# 36
# 37
# 38
# 35
# 36
# 36
# 38
# 37
# 34
# 35
# 39
# 38
# 37
# 36
# 36
# 36
# 35
# 36
# 33
# 36
# 37
# 37
# 33
# 33
# 33
# 40
# 39
# 33
# 37
# 38
# 38
# 37
# 37
# 36
# 38
# 39
# 38
# 36
# 33
# 40
# 33
# 33
# 36
# 36
# 34
# 33
# 36
# 37
# 39
# 36
# 34
# 34
# 37
# 37
# 36
# 37
# 36
# 39
# 37
# 36
# 39
# 36
# 35
# 37
# 35
# 35
# 35
# 39
# 37
# 35
# 36
# 37
# 34
# 33
# 35
# 35
# 37
# 38
# 37
# 37
# 36
# 39
# 37
# 37
# 34
# 37
# 35
# 37
# 35
# 35
# 38
# 39
# 37
# 37
# 36
# 37
# 36
# 36
# 36
# 37
# 33
# 36
# 37
# 36
# 36
# 37
# 33
# 37
# 33
# 37
# 37
# 36
# 37
# 38
# 35
# 38
# 38
# 38
# 37
# 33
# 37
# 37
# 38
# 34
# 36
# 33
# 37
# 37
# 38
# 37
# 36
# 37
# 37
# 37
# 36
# 36
# 36
# 38
# 37
# 37
# 37
# 37
# 34
# 34
# 35
# 36
# 35
# 35
# 34
# 34
# 35
# 38
# 38
# 38
# 34
# 35
# 35
# 39
# 34
# 38
# 34
# 37
# 38
# 37
# 34
# 38
# 33
# 36
# 36
# 33
# 35
# 35
# 36
# 37
# 38
# 36
# 36
# 36
# 37
# 38
# 38
# 36
# 33
# 36
# 33
# 33
# 38
# 36
# 33
# 34
# 37
# 38
# 35
# 34
# 35
# 35
# 34
# 38
# 36
# 33
# 36
# 39
# 38
# 36
# 37
# 37
# 33
# 37
# 35
# 35
# 36
# 39
# 38
# 37
# 37
# 37
# 34
# 36
# 36
# 36
# 37
# 37
# 38
# 36
# 35
# 38
# 36
# 37
# 36
# 35
# 36
# 35
# 37
# 36
# 37
# 39
# 39
# 36
# 36
# 36
# 38
# 37
# 32
# 33
# 36
# 35
# 36
# 37
# 38
# 39
# 37
# 36
# 39
# 38
# 36
# 37
# 33
# 36
# 35
# 36
# 37
# 37
# 37
# 38
# 38
# 37
# 37
# 36
# 35
# 35
# 38
# 32
# 32
# 36
# 36
# 36
# 37
# 33
# 33
# 35
# 32
# 33
# 35
# 36
# 36
# 39
# 34
# 38
# 37
# 37
# 35
# 38
# 37
# 38
# 36
# 36
# 35
# 35
# 36
# 35
# 38
# 36
# 36
# 37
# 36
# 39
# 37
# 36
# 36
# 36
# 35
# 36
# 35
# 37
# 35
# 37
# 36
# 37
# 36
# 37
# 35
# 37
# 36
# 37
# 36
# 37
# 36
# 36
# 36
# 35
# 34
# 38
# 36
# 38
# 36
# 36
# 33
# 35
# 36
# 36
# 34
# 37
# 38
# 37
# 35
# 38
# 38
# 37
# 33
# 39
# 37
# 36
# 37
# 36
# 37
# 39
# 36
# 36
# 34
# 39
# 34
# 35
# 36
# 37
# 35
# 39
# 36
# 39
# 35
# 38
# 33
# 35
# 36
# 39
# 37
# 36
# 37
# 36
# 35
# 35
# 36
# 37
# 37
# 35
# 37
# 37
# 37
# 39
# 37
# 36
# 36
# 39
# 36
# 38
# 36
# 35
# 36
# 38
# 34
# 37
# 39
# 36
# 38
# 37
# 34
# 38
# 37
# 33
# 33
# 37
# 38
# 34
# 33
# 33
# 36
# 35
# 31
# 32
# 36
# 38
# 34
# 35
# 36
# 36
# 32
# 32
# 33
# 36
# 33
# 33
# 35
# 34
# 35
# 37
# 38
# 35
# 35
# 32
# 36
# 37
# 38
# 36
# 35
# 37
# 32
# 37
# 36
# 36
# 34
# 38
# 37
# 38
# 34
# 38
# 32
# 32
# 35
# 34
# 31
# 32
# 36
# 35
# 36
# 37
# 38
# 37
# 33
# 36
# 39
# 38
# 36
# 35
# 33
# 36
# 35
# 36
# 36
# 39
# 36
# 38
# 36
# 35
# 36
# 36
# 38
# 38
# 33
# 38
# 34
# 37
# 36
# 32
# 39
# 38
# 36
# 39
# 36
# 36
# 35
# 36
# 35
# 36
# 33
# 33
# 32
# 35
# 36
# 36
# 34
# 35
# 34
# 35
# 35
# 35
# 32
# 35
# 37
# 36
# 36
# 36
# 37
# 36
# 36
# 36
# 36
# 37
# 37
# 38
# 37
# 38
# 35
# 38
# 35
# 39
# 34
# 39
# 39
# 38
# 38
# 36
# 38
# 37
# 37
# 40
# 35
# 37
# 36
# 38
# 35
# 37
# 36
# 36
# 38
# 39
# 36
# 36
# 35
# 35
# 37
# 37
# 39
# 37
# 36
# 37
# 36
# 37
# 32
# 36
# 32
# 37
# 38
# 36
# 36
# 37
# 36
# 37
# 37
# 36
# 36
# 35
# 35
# 35
# 36
# 36
# 38
# 37
# 37
# 36
# 35
# 38
# 36
# 39
# 33
# 37
# 38
# 37
# 36
# 38
# 35
# 35
# 37
# 39
# 35
# 40
# 36
# 37
# 35
# 39
# 33
# 38
# 37
# 36
# 36
# 39
# 37
# 39
# 35
# 33
# 35
# 39
# 36
# 38
# 35
# 39
# 32
# 33
# 37
# 37
# 35
# 39
# 38
# 39
# 36
# 37
# 33
# 37
# 37
# 38
# 37
# 37
# 35
# 36
# 39
# 38
# 36
# 40
# 33
# 35
# 35
# 35
# 37
# 35
# 36
# 35
# 36
# 36
# 36
# 38
# 38
# 36
# 37
# 38
# 34
# 36
# 34
# 35
# 36
# 34
# 34
# 38
# 35
# 35
# 37
# 36
# 37
# 33
# 33
# 39
# 36
# 34
# 35
# 35
# 35
# 35
# 33
# 35
# 36
# 39
# 34
# 35
# 37
# 34
# 35
# 38
# 36
# 39
# 37
# 37
# 34
# 36
# 36
# 38
# 33
# 35
# 35
# 35
# 36
# 38
# 37
# 36
# 36
# 36
# 36
# 37
# 38
# 35
# 36
# 38
# 36
# 35
# 37
# 37
# 35
# 36
# 38
# 34
# 37
# 37
# 36
# 39
# 36
# 38
# 38
# 36
# 37
# 36
# 37
# 38
# 36
# 36
# 36
# 41
# 35
# 36
# 35
# 35
# 36
# 36
# 36
# 34
# 36
# 35
# 37
# 36
# 37
# 38
# 38
# 35
# 35
# 35
# 36
# 36
# 34
# 39
# 39
# 39
# 35
# 36
# 34
# 36
# 35
# 35
# 36
# 36
# 39
# 36
# 34
# 38
# 36
# 36
# 35
# 38
# 35
# 38
# 34
# 35
# 36
# 36
# 36
# 36
# 35
# 34
# 35
# 35
# 36
# 35
# 36
# 37
# 36
# 36
# 36
# 38
# 35
# 36
# 37
# 38
# 35
# 40
# 34
# 35
# 36
# 36
# 36
# 37
# 37
# 37
# 37
# 36
# 38
# 38
# 36
# 38
# 36
# 36
# 38
# 36
# 35
# 36
# 35
# 36
# 35
# 35
# 34
# 36
# 37
# 38
# 36
# 38
# 36
# 37
# 36
# 38
# 36
# 36
# 38
# 38
# 37
# 38
# 36
# 37
# 36
# 38
# 37
# 38
# 35
# 37
# 36
# 36
# 35
# 36
# 37
# 36
# 35
# 34
# 34
# 34
# 35
# 35
# 33
# 34
# 34
# 38
# 35
# 38
# 36
# 38
# 34
# 38
# 35
# 35
# 36
# 36
# 35
# 36
# 37
# 37
# 35
# 36
# 37
# 34
# 35
# 33
# 33
# 34
# 32
# 34
# 36
# 35
# 37
# 35
# 36
# 36
# 37
# 36
# 35
# 36
# 36
# 35
# 35
# 35
# 33
# 36
# 37
# 37
# 36
# 36
# 36
# 36
# 36
# 36
# 37
# 38
# 38
# 37
# 37
# 38
# 36
# 40
# 34
# 35
# 38
# 39
# 34
# 38
# 36
# 36
# 37
# 35
# 36
# 36
# 36
# 36
# 34
# 37
# 36
# 40
# 37
# 35
# 35
# 38
# 36
# 36
# 38
# 37
# 37
# 37
# 38
# 40
# 38
# 34
# 34
# 36
# 37
# 36
# 35
# 36
# 36
# 37
# 35
# 40
# 38
# 36
# 36
# 38
# 36
# 37
# 36
# 36
# 36
# 38
# 38
# 40
# 36
# 34
# 36
# 35
# 37
# 36
# 36
# 36
# 35
# 36
# 36
# 37
# 36
# 35
# 36
# 34
# 35
# 35
# 34
# 39
# 36
# 36
# 36
# 36
# 37
# 35
# 37
# 36
# 35
# 38
# 37
# 35
# 35
# 36
# 32
# 35
# 35
# 38
# 36
# 36
# 35
# 36
# 33
# 39
# 37
# 37
# 36
# 39
# 36
# 34
# 36
# 35
# 35
# 39
# 36
# 35
# 37
# 35
# 35
# 39
# 33
# 37
# 33
# 37
# 37
# 36
# 34
# 36
# 34
# 38
# 34
# 38
# 36
# 35
# 38
# 36
# 33
# 36
# 37
# 35
# 38
# 36
# 35
# 38
# 36
# 35
# 35
# 38
# 36
# 35
# 37
# 37
# 35
# 35
# 35
# 35
# 33
# 38
# 33
# 34
# 35
# 36
# 34
# 38
# 35
# 38
# 34
# 37
# 32
# 34
# 35
# 38
# 36
# 35
# 36
# 35
# 34
# 34
# 35
# 36
# 37
# 36
# 35
# 39
# 35
# 40
# 36
# 39
# 35
# 37
# 35
# 38
# 36
# 36
# 35
# 38
# 36
# 38
# 35
# 35
# 35
# 38
# 36
# 38
# 38
# 36
# 36
# 36
# 36
# 36
# 36
# 36
# 36
# 35
# 33
# 36
# 36
# 38
# 34
# 35
# 39
# 36
# 34
# 36
# 36
# 37
# 37
# 36
# 35
# 35
# 35
# 39
# 36
# 38
# 37
# 35
# 36
# 37
# 36
# 38
# 35
# 37
# 36
# 37
# 38
# 36
# 36
# 35
# 35
# 38
# 39
# 38
# 36
# 35
# 38
# 36
# 34
# 37
# 38
# 36
# 36
# 40
# 36
# 36
# 33
# 36
# 36
# 38
# 36
# 37
# 36
# 37
# 36
# 36
# 36
# 36
# 35
# 38
# 35
# 35
# 36
# 36
# 35
# 38
# 36
# 38
# 35
# 37
# 35
# 36
# 36
# 38
# 36
# 36
# 36
# 39
# 38
# 36
# 35
# 36
# 36
# 36
# 35
# 37
# 36
# 36
# 37
# 35
# 36
# 35
# 36
# 36
# 35
# 36
# 36
# 36
# 36
# 38
# 40
# 36
# 36
# 38
# 36
# 40
# 36
# 34
# 36
# 36
# 34
# 34
# 36
# 35
# 37
# 36
# 36
# 35
# 36
# 36
# 37
# 35
# 35
# 35
# 37
# 37
# 36
# 36
# 36
# 36
# 36
# 35
# 36
# 36
# 37
# 36
# 35
# 36
# 37
# 37
# 36
# 39
# 35
# 39
# 36
# 39
# 35
# 34
# 36
# 36
# 34
# 35
# 38
# 38
# 35
# 33
# 35
# 34
# 36
# 35
# 35
# 36
# 36
# 36
# 34
# 38
# 36
# 35
# 36
# 38
# 36
# 37
# 34
# 36
# 35
# 39
# 34
# 38
# 38
# 39
# 38
# 35
# 38
# 39
# 36
# 39
# 36
# 39
# 38
# 37
# 36
# 35
# 38
# 39
# 39
# 38
# 38
# 35
# 37
# 37
# 35
# 37
# 37
# 36
# 36
# 39
# 39
# 36
# 36
# 38
# 35
# 38
# 39
# 39
# 34
# 36
# 37
# 35
# 36
# 39
# 39
# 38
# 38
# 38
# 38
# 39
# 36
# 36
# 38
# 37
# 35
# 36
# 37
# 33
# 38
# 34
# 33
# 37
# 36
# 36
# 33
# 33
# 37
# 38
# 35
# 36
# 34
# 38
# 35
# 34
# 38
# 33
# 33
# 36
# 34
# 36
# 36
# 36
# 35
# 36
# 32
# 33
# 36
# 35
# 37
# 35
# 37
# 36
# 36
# 33
# 35
# 38
# 37
# 36
# 37
# 36
# 36
# 38
# 38
# 35
# 34
# 34
# 37
# 36
# 32
# 33
# 35
# 38
# 38
# 36
# 36
# 34
# 36
# 37
# 33
# 37
# 37
# 40
# 36
# 37
# 36
# 37
# 36
# 36
# 39
# 35
# 35
# 37
# 37
# 40
# 37
# 38
# 34
# 35
# 39
# 37
# 37
# 36
# 35
# 37
# 37
# 36
# 37
# 34
# 34
# 37
# 34
# 37
# 35
# 36
# 37
# 37
# 36
# 37
# 37
# 37
# 38
# 36
# 36
# 37
# 38
# 37
# 38
# 37
# 37
# 36
# 35
# 35
# 35
# 36
# 34
# 35
# 36
# 35
# 35
# 36
# 36
# 37
# 36
# 37
# 35
# 37
# 37
# 38
# 35
# 36
# 38
# 35
# 36
# 37
# 36
# 37
# 37
# 36
# 35
# 35
# 36
# 33
# 36
# 39
# 39
# 39
# 37
# 36
# 36
# 37
# 37
# 38
# 35
# 36
# 39
# 38
# 36
# 39
# 38
# 35
# 38
# 39
# 39
# 36
# 38
# 36
# 38
# 39
# 39
# 38
# 37
# 39
# 38
# 39
# 35
# 38
# 35
# 39
# 38
# 39
# 35
# 39
# 36
# 35
# 36
# 37
# 37
# 38
# 37
# 35
# 33
# 37
# 37
# 38
# 35
# 37
# 36
# 37
# 38
# 36
# 36
# 37
# 36
# 37
# 39
# 37
# 34
# 36
# 35
# 35
# 36
# 35
# 34
# 35
# 38
# 38
# 36
# 38
# 38
# 39
# 38
# 39
# 38
# 38
# 34
# 35
# 36
# 39
# 39
# 38
# 34
# 33
# 33
# 36
# 34
# 35
# 38
# 38
# 38
# 34
# 33
# 37
# 37
# 35
# 38
# 37
# 37
# 36
# 37
# 34
# 36
# 36
# 38
# 37
# 37
# 38
# 38
# 37
# 35
# 36
# 36
# 33
# 38
# 39
# 36
# 40
# 38
# 36
# 33
# 36
# 37
# 37
# 35
# 36
# 36
# 38
# 37
# 37
# 33
# 33
# 36
# 35
# 34
# 35
# 37
# 36
# 36
# 38
# 38
# 39
# 38
# 36
# 35
# 38
# 34
# 39
# 33
# 37
# 39
# 37
# 37
# 39
# 39
# 35
# 38
# 38
# 37
# 40
# 37
# 37
# 36
# 38
# 36
# 36
# 33
# 35
# 37
# 35
# 38
# 36
# 35
# 37
# 38
# 35
# 36
# 37
# 35
# 36
# 37
# 37
# 36
# 37
# 35
# 36
# 34
# 36
# 36
# 34
# 34
# 35
# 36
# 36
# 36
# 35
# 37
# 40
# 37
# 35
# 35
# 36
# 38
# 35
# 35
# 38
# 38
# 39
# 35
# 35
# 37
# 36
# 33
# 34
# 37
# 38
# 36
# 36
# 39
# 34
# 34
# 34
# 33
# 37
# 35
# 35
# 36
# 35
# 36
# 38
# 38
# 36
# 36
# 36
# 36
# 38
# 38
# 36
# 35
# 38
# 36
# 38
# 37
# 37
# 34
# 38
# 37
# 38
# 34
# 38
# 35
# 35
# 37
# 36
# 34
# 35
# 38
# 36
# 36
# 38
# 38
# 39
# 36
# 36
# 35
# 38
# 34
# 39
# 33
# 37
# 36
# 36
# 36
# 35
# 37
# 38
# 37
# 35
# 36
# 34
# 34
# 38
# 35
# 38
# 34
# 37
# 37
# 36
# 35
# 38
# 34
# 35
# 34
# 38
# 35
# 38
# 33
# 38
# 33
# 33
# 35
# 37
# 37
# 37
# 35
# 39
# 38
# 37
# 36
# 36
# 32
# 36
# 38
# 36
# 36
# 38
# 35
# 39
# 36
# 38
# 36
# 39
# 36
# 36
# 36
# 39
# 36
# 34
# 36
# 34
# 36
# 36
# 36
# 39
# 36
# 35
# 37
# 36
# 37
# 40
# 37
# 37
# 35
# 37
# 40
# 39
# 39
# 36
# 39
# 37
# 36
# 38
# 36
# 36
# 34
# 39
# 36
# 39
# 37
# 39
# 38
# 39
# 36
# 38
# 35
# 35
# 35
# 38
# 38
# 38
# 38
# 34
# 37
# 37
# 37
# 36
# 38
# 37
# 37
# 39
# 36
# 39
# 37
# 33
# 37
# 39
# 37
# 37
# 35
# 37
# 37
# 37
# 37
# 37
# 36
# 39
# 36
# 36
# 37
# 37
# 36
# 39
# 37
# 39
# 36
# 38
# 36
# 37
# 37
# 39
# 37
# 37
# 37
# 40
# 39
# 37
# 36
# 37
# 35
# 36
# 36
# 36
# 38
# 37
# 36
# 36
# 37
# 37
# 39
# 36
# 34
# 36
# 37
# 36
# 36
# 38
# 40
# 39
# 39
# 38
# 36
# 40
# 35
# 36
# 36
# 35
# 36
# 37
# 35
# 35
# 36
# 36
# 36
# 37
# 35
# 38
# 33
# 36
# 35
# 39
# 36
# 36
# 36
# 37
# 37
# 36
# 35
# 37
# 35
# 36
# 37
# 35
# 35
# 36
# 35
# 39
# 38
# 35
# 34
# 40
# 37
# 40
# 36
# 39
# 35
# 36
# 37
# 36
# 34
# 36
# 34
# 35
# 36
# 36
# 35
# 36
# 35
# 36
# 37
# 39
# 37
# 36
# 33
# 36
# 38
# 38
# 34
# 38
# 35
# 37
# 36
# 36
# 36
# 39
# 39
# 40
# 34
# 35
# 39
# 40
# 36
# 40
# 38
# 40
# 36
# 38
# 33
# 36
# 39
# 40
# 40
# 39
# 39
# 36
# 35
# 38
# 34
# 39
# 35
# 37
# 35
# 36
# 35
# 37
# 36
# 37
# 36
# 37
# 35
# 36
# 35
# 37
# 37
# 37
# 37
# 39
# 40
# 35
# 36
# 39
# 36
# 40
# 37
# 37
# 36
# 35
# 34
# 35
# 34
# 37
# 37
# 37
# 37
# 37
# 36
# 35
# 36
# 36
# 35
# 35
# 34
# 36
# 34
# 34
# 35
# 35
# 37
# 38
# 34
# 34
# 34
# 36
# 37
# 34
# 36
# 37
# 38
# 37
# 33
# 35
# 34
# 38
# 36
# 36
# 34
# 36
# 35
# 35
# 35
# 36
# 37
# 35
# 36
# 36
# 35
# 35
# 35
# 39
# 34
# 39
# 36
# 35
# 35
# 35
# 35
# 36
# 36
# 36
# 36
# 36
# 36
# 35
# 35
# 35
# 37
# 35
# 37
# 37
# 35
# 35
# 37
# 35
# 35
# 36
# 36
# 36
# 35
# 35
# 35
# 36
# 36
# 36
# 36
# 36
# 35
# 36
# 36
# 36
# 35
# 39
# 35
# 35
# 37
# 37
# 35
# 35
# 36
# 36
# 36
# 37
# 36
# 36
# 36
# 36
# 36
# 36
# 36
# 36
# 39
# 37
# 37
# 37
# 37
# 35
# 35
# 36
# 34
# 36
# 36
# 35
# 36
# 37
# 35
# 36
# 37
# 36
# 35
# 35
# 36
# 39
# 35
# 37
# 36
# 36
# 37
# 37
# 36
# 34
# 34
# 35
# 34
# 37
# 35
# 36
# 36
# 38
# 35
# 37
# 36
# 37
# 36
# 35
# 37
# 37
# 35
# 36
# 39
# 39
# 35
# 40
# 36
# 32
# 36
# 40
# 39
# 37
# 37
# 37
# 36
# 37
# 39
# 37
# 35
# 39
# 36
# 39
# 36
# 35
# 33
# 36
# 34
# 35
# 36
# 36
# 35
# 34
# 36
# 36
# 37
# 37
# 35
# 36
# 36
# 36
# 35
# 37
# 32
# 40
# 36
# 37
# 36
# 35
# 33
# 37
# 35
# 36
# 39
# 36
# 36
# 37
# 34
# 39
# 37
# 37
# 34
# 35
# 35
# 39
# 37
# 36
# 38
# 39
# 38
# 39
# 38
# 38
# 36
# 37
# 37
# 37
# 39
# 39
# 36
# 36
# 35
# 34
# 33
# 34
# 35
# 34
# 34
# 35
# 35
# 34
# 36
# 34
# 34
# 35
# 35
# 35
# 34
# 36
# 35
# 35
# 35
# 36
# 36
# 34
# 34
# 35
# 34
# 37
# 37
# 37
# 37
# 37
# 37
# 36
# 35
# 36
# 36
# 36
# 35
# 36
# 34
# 35
# 38
# 38
# 35
# 39
# 36
# 37
# 37
# 36
# 36
# 35
# 36
# 36
# 36
# 38
# 39
# 39
# 34
# 36
# 36
# 39
# 37
# 38
# 33
# 36
# 38
# 37
# 36
# 38
# 36
# 34
# 35
# 35
# 36
# 36
# 34
# 35
# 37
# 36
# 35
# 38
# 36
# 36
# 36
# 39
# 36
# 38
# 35
# 36
# 37
# 39
# 36
# 38
# 34
# 35
# 36
# 36
# 35
# 36
# 36
# 36
# 39
# 39
# 36
# 39
# 33
# 37
# 38
# 38
# 34
# 38
# 37
# 35
# 35
# 39
# 35
# 39
# 38
# 35
# 38
# 40
# 39
# 37
# 38
# 35
# 37
# 36
# 32
# 33
# 37
# 39
# 39
# 36
# 39
# 40
# 38
# 38
# 36
# 36
# 38
# 39
# 37
# 34
# 37
# 39
# 37
# 38
# 36
# 36
# 38
# 39
# 37
# 39
# 37
# 37
# 36
# 37
# 38
# 37
# 34
# 37
# 36
# 37
# 34
# 39
# 36
# 37
# 37
# 36
# 36
# 35
# 38
# 35
# 38
# 37
# 39
# 39
# 37
# 36
# 37
# 39
# 37
# 38
# 36
# 36
# 39
# 38
# 37
# 39
# 38
# 39
# 38
# 35
# 38
# 36
# 36
# 37
# 36
# 37
# 36
# 36
# 34
# 36
# 37
# 39
# 36
# 38
# 39
# 36
# 38
# 38
# 36
# 38
# 34
# 38
# 37
# 35
# 36
# 36
# 37
# 38
# 38
# 38
# 37
# 37
# 32
# 35
# 36
# 37
# 36
# 36
# 34
# 38
# 37
# 38
# 36
# 39
# 34
# 34
# 37
# 37
# 35
# 35
# 36
# 34
# 34
# 38
# 34
# 35
# 35
# 36
# 37
# 36
# 35
# 37
# 36
# 36
# 35
# 37
# 35
# 40
# 35
# 35
# 35
# 37
# 36
# 37
# 34
# 35
# 36
# 37
# 36
# 39
# 37
# 39
# 37
# 39
# 36
# 35
# 37
# 37
# 35
# 36
# 38
# 38
# 36
# 34
# 35
# 35
# 36
# 36
# 35
# 36
# 37
# 37
# 35
# 39
# 37
# 39
# 36
# 40
# 37
# 39
# 35
# 36
# 36
# 40
# 37
# 39
# 35
# 39
# 35
# 35
# 37
# 40
# 34
# 39
# 35
# 39
# 34
# 37
# 36
# 36
# 35
# 39
# 37
# 39
# 34
# 35
# 36
# 38
# 35
# 37
# 36
# 37
# 36
# 36
# 39
# 36
# 35
# 37
# 35
# 39
# 39
# 39
# 35
# 36
# 36
# 36
# 36
# 39
# 39
# 39
# 38
# 38
# 36
# 39
# 35
# 37
# 34
# 36
# 36
# 37
# 34
# 36
# 35
# 38
# 35
# 36
# 37
# 37
# 38
# 36
# 37
# 36
# 37
# 37
# 35
# 40
# 37
# 36
# 34
# 36
# 38
# 37
# 37
# 37
# 36
# 36
# 39
# 37
# 36
# 39
# 38
# 39
# 38
# 39
# 38
# 38
# 35
# 38
# 36
# 38
# 39
# 39
# 34
# 35
# 36
# 36
# 35
# 36
# 35
# 37
# 35
# 36
# 36
# 36
# 33
# 36
# 37
# 37
# 36
# 37
# 35
# 40
# 37
# 36
# 36
# 37
# 38
# 39
# 35
# 35
# 38
# 39
# 36
# 39
# 36
# 39
# 36
# 36
# 35
# 35
# 38
# 39
# 39
# 38
# 38
# 35
# 36
# 36
# 35
# 38
# 36
# 37
# 34
# 39
# 37
# 39
# 36
# 38
# 35
# 39
# 38
# 38
# 37
# 35
# 37
# 37
# 37
# 37
# 40
# 39
# 39
# 39
# 39
# 40


==> charts/greedyall/greedyall_k7_n70processed.txt <==
37
40
33
35
38
36
37
37
36
37
36
35
35
36
35
35
35
38
34
34
35
34
36
36
36
37
33
37
32
36
37
37
37
36
37
37
33
36
36
37
37
37
37
37
38
38
38
33
37
35
36
37
35
33
32
33
36
36
37
36
33
35
36
35
36
35
36
36
38
36
39
38
36
38
37
36
37
38
35
37
38
38
35
38
35
38
39
34
35
34
35
35
35
35
36
35
34
34
35
34
36
37
35
36
35
34
34
34
34
35
34
35
39
34
35
38
38
34
39
36
37
36
32
37
32
32
32
35
33
37
35
37
35
38
36
36
37
38
34
34
35
33
34
33
35
40
33
36
35
36
38
37
35
36
38
36
35
39
36
31
32
32
32
37
35
32
33
35
37
37
37
36
34
36
34
35
34
32
35
37
36
36
36
33
36
35
36
37
35
36
35
35
35
35
32
32
35
34
33
33
34
35
34
35
33
34
36
32
33
36
33
35
38
37
36
35
31
31
32
35
36
37
34
36
35
31
32
36
36
34
34
35
35
34
35
34
37
36
39
37
36
34
33
36
35
33
35
37
37
35
36
37
36
40
37
38
38
37
34
35
36
35
35
33
38
37
33
35
35
36
37
36
35
36
36
33
33
34
33
32
33
32
32
37
35
32
33
36
38
40
37
34
35
38
34
33
35
36
38
37
39
38
37
37
37
36
37
38
35
36
36
36
35
36
37
38
35
34
34
37
36
32
33
39
38
37
36
36
36
35
36
33
36
37
37
37
35
36
37
36
37
36
36
38
37
36
35
35
38
36
36
36
38
37
37
37
36
36
36
36
38
35
36
36
36
36
37
36
36
37
38
38
37
37
38
35
36
34
35
37
36
35
38
36
38
38
36
38
34
37
35
37
35
38
37
36
36
34
36
37
37
35
36
37
35
37
39
36
35
36
37
34
35
33
35
36
35
32
35
35
38
34
35
35
36
35
36
35
36
37
37
37
36
37
37
35
36
36
36
37
37
33
36
36
38
36
36
39
36
36
40
36
36
37
37
37
36
36
36
37
39
36
34
36
35
37
36
37
39
38
36
38
36
36
40
36
36
39
39
36
37
36
36
32
35
38
37
36
39
39
38
37
32
37
37
36
37
34
36
35
35
36
36
38
36
36
36
34
36
37
37
36
37
35
36
38
35
37
37
37
36
36
33
35
38
37
36
37
36
36
38
38
35
36
36
38
37
34
35
35
38
38
36
36
34
36
37
33
37
37
40
36
33
36
39
35
36
37
35
37
37
32
33
37
39
39
37
38
37
37
37
37
36
37
37
35
35
37
37
37
38
33
33
36
36
36
35
37
37
37
37
37
37
36
38
33
37
36
41
36
32
32
33
36
37
36
32
36
36
32
32
32
33
32
32
33
33
36
37
36
36
37
37
37
37
36
35
34
35
36
35
35
36
36
35
37
35
35
36
36
36
35
37
36
36
36
37
38
35
36
38
35
35
38
35
37
36
32
33
37
37
37
36
36
36
32
32
32
33
33
33
37
37
37
37
37
37
37
37
35
35
36
36
35
35
35
35
35
35
35
36
36
36
36
36
35
36
35
35
35
36
34
36
35
38
35
36
35
35
35
38
38
38
36
37
37
36
40
40
36
34
39
32
34
34
35
34
36
35
36
35
34
34
35
34
34
35
36
33
33
34
33
36
36
37
34
33
34
34
33
34
40
37
35
37
36
35
39
36
37
37
37
34
35
38
36
37
36
38
35
37
36
36
36
34
35
36
34
36
37
35
36
36
35
40
35
36
37
38
36
39
36
37
37
36
34
35
37
36
35
38
38
37
37
34
36
39
36
37
34
36
37
37
36
38
35
34
34
35
34
36
37
34
36
37
34
34
34
35
34
34
35
35
34
36
34
34
35
37
36
35
33
32
35
34
35
34
36
35
36
35
35
36
36
36
34
36
37
34
34
34
34
36
36
37
40
33
35
35
33
35
37
37
37
38
36
33
36
36
37
37
37
34
34
38
36
38
36
37
36
38
37
35
36
35
33
36
34
36
37
35
35
36
36
38
35
36
37
38
36
39
35
35
37
36
35
35
37
35
37
38
38
39
35
35
38
39
36
40
34
36
40
40
34
40
35
34
34
35
34
36
37
34
37
37
33
36
37
35
34
33
35
35
34
36
35
37
35
38
35
36
36
35
37
32
37
36
35
37
37
39
38
35
36
36
37
37
38
38
38
39
38
37
37
36
36
37
38
33
37
36
36
36
37
39
38
33
36
36
37
37
38
38
36
33
33
36
37
35
37
37
37
38
36
36
38
37
37
38
36
37
36
37
36
36
37
35
36
38
36
38
36
32
36
36
37
33
35
32
36
36
37
36
35
36
36
36
35
35
35
37
36
36
36
36
34
39
38
38
35
36
37
37
37
36
38
36
37
35
37
39
33
36
33
37
38
36
36
36
32
37
34
35
36
34
33
37
36
36
35
37
37
35
36
36
36
38
35
36
37
37
35
35
32
35
36
36
35
34
33
36
33
36
37
37
35
35
35
36
36
38
35
36
37
33
35
35
35
32
35
36
37
39
36
33
33
36
37
33
32
36
32
36
36
35
35
38
36
36
33
36
33
33
33
36
36
38
36
34
35
36
36
35
34
36
35
36
37
35
35
37
35
36
35
36
36
35
35
35
36
36
34
35
35
37
36
38
37
39
35
39
37
36
35
38
36
37
38
38
37
33
33
37
36
37
37
33
37
38
38
35
39
37
33
38
35
38
35
36
34
38
38
34
38
38
38
37
37
38
36
35
37
38
38
39
39
37
33
35
35
37
35
36
35
37
37
35
37
34
37
38
38
35
37
35
37
38
38
37
36
38
37
38
34
37
34
38
37
38
34
38
36
36
36
35
35
34
38
37
37
39
35
39
37
39
38
39
36
38
36
36
34
36
39
36
35
36
36
35
36
37
34
35
37
38
35
36
35
40
37
40
37
38
35
37
35
37
35
36
36
33
33
35
33
35
34
34
35
35
34
34
34
35
34
34
35
35
34
36
34
34
36
36
34
33
33
34
33
35
34
34
34
39
38
38
34
35
34
38
35
38
34
35
38
38
34
39
37
34
39
39
38
34
34
34
37
39
38
39
37
38
34
38
36
36
33
36
35
36
33
38
33
33
35
35
36
35
34
35
34
39
34
39
34
39
34
39
33
36
35
34
35
37
38
38
34
35
34
38
35
34
34
35
36
38
35
37
37
38
37
38
37
37
35
34
34
39
38
38
36
36
36
32
37
37
32
36
35
35
35
35
37
35
38
34
34
35
36
34
34
34
33
34
33
35
34
33
35
34
36
34
33
35
36
35
32
32
33
32
31
32
36
35
35
36
36
35
35
37
37
35
36
34
36
34
35
34
35
36
37
35
36
36
36
36
35
36
37
35
36
35
36
37
37
36
34
36
36
36
35
36
34
35
36
35
37
37
37
36
35
37
36
36
36
37
36
32
32
33
36
37
36
35
37
36
32
33
37
37
35
35
35
36
35
35
35
35
36
36
34
36
34
33
36
35
36
35
37
36
37
36
36
37
38
37
35
37
37
34
34
35
34
37
36
36
37
33
38
33
36
37
37
37
37
37
36
33
36
36
37
37
38
39
37
38
38
37
33
36
37
37
37
35
33
33
33
36
35
37
36
34
35
36
35
37
35
36
38
37
36
39
38
36
38
37
37
38
38
35
37
38
38
39
38
35
38
39
36
39
35
36
39
39
35
40
35
34
34
35
34
36
37
35
38
40
36
39
35
36
35
37
36
39
34
35
38
38
34
39
33
36
37
33
35
35
36
37
36
35
36
36
37
36
40
37
32
33
33
33
38
36
33
34
37
36
40
33
37
36
33
36
34
37
37
38
37
34
37
37
38
38
37
34
34
40
39
39
38
34
37
35
37
36
36
36
37
37
36
39
38
36
36
39
37
37
38
37
37
38
37
38
33
33
36
35
32
33
36
35
36
37
38
39
37
36
39
38
36
37
33
36
35
36
37
37
36
36
38
37
39
38
37
36
36
37
36
38
36
39
36
38
38
40
34
37
39
38
37
39
36
37
38
35
36
34
37
35
33
35
37
36
37
36
37
37
38
37
35
36
38
35
36
39
36
35
36
36
36
36
36
38
36
36
34
37
38
38
37
38
36
39
34
35
37
36
35
38
33
35
36
35
33
36
36
35
34
37
34
39
33
35
35
38
36
35
37
39
36
36
37
39
36
35
37
37
34
37
37
36
36
37
36
39
36
36
36
38
36
37
36
37
37
38
37
39
36
34
36
35
37
36
36
37
36
35
37
39
36
36
37
39
36
38
36
36
36
40
39
39
38
36
36
36
34
35
35
34
34
35
36
35
38
35
37
37
37
36
37
34
36
36
38
37
35
35
36
36
33
36
38
36
38
39
39
40
35
33
36
37
36
39
34
36
39
39
34
40
36
36
38
37
34
35
37
36
36
38
38
39
38
36
35
38
34
39
33
37
39
37
37
39
37
35
34
36
33
34
35
34
38
39
35
39
39
37
37
39
37
38
37
36
36
40
35
39
33
33
36
36
36
35
35
35
40
40
35
38
34
38
39
39
35
39
33
36
36
40
38
40
37
37
36
35
34
35
36
35
35
36
36
35
37
35
35
36
36
36
35
37
36
36
36
37
37
34
34
35
34
37
36
32
35
37
33
36
37
35
32
33
33
35
36
37
35
37
36
38
36
35
37
36
32
33
37
34
37
34
34
37
38
35
36
37
36
36
32
33
35
36
36
39
35
36
38
35
36
39
36
36
37
36
37
37
35
35
34
34
35
35
35
36
35
36
36
36
34
36
35
38
35
36
34
37
36
38
35
36
34
35
36
36
36
35
36
39
36
38
37
37
37
38
41
34
35
35
34
38
35
33
36
39
38
35
37
36
33
37
35
35
35
39
38
37
35
38
37
35
35
35
37
37
36
36
36
36
36
35
39
36
34
35
32
32
37
35
32
33
37
37
37
36
35
38
37
39
38
36
36
36
36
38
36
36
35
36
38
39
37
36
36
39
36
35
36
37
38
35
36
36
38
37
34
35
39
38
37
36
36
36
35
36
33
36
37
37
33
33
33
40
39
33
37
38
38
37
37
36
38
39
38
36
33
40
33
33
36
36
34
33
36
37
39
36
34
34
37
37
36
37
36
39
37
36
39
36
35
37
35
35
35
39
37
35
36
37
34
33
35
35
37
38
37
37
36
39
37
37
34
37
35
37
35
35
38
39
37
37
36
37
36
36
36
37
33
36
37
36
36
37
33
37
33
37
37
36
37
38
35
38
38
38
37
33
37
37
38
34
36
33
37
37
38
37
36
37
37
37
36
36
36
38
37
37
37
37
34
34
35
36
35
35
34
34
35
38
38
38
34
35
35
39
34
38
34
37
38
37
34
38
33
36
36
33
35
35
36
37
38
36
36
36
37
38
38
36
33
36
33
33
38
36
33
34
37
38
35
34
35
35
34
38
36
33
36
39
38
36
37
37
33
37
35
35
36
39
38
37
37
37
34
36
36
36
37
37
38
36
35
38
36
37
36
35
36
35
37
36
37
39
39
36
36
36
38
37
32
33
36
35
36
37
38
39
37
36
39
38
36
37
33
36
35
36
37
37
37
38
38
37
37
36
35
35
38
32
32
36
36
36
37
33
33
35
32
33
35
36
36
39
34
38
37
37
35
38
37
38
36
36
35
35
36
35
38
36
36
37
36
39
37
36
36
36
35
36
35
37
35
37
36
37
36
37
35
37
36
37
36
37
36
36
36
35
34
38
36
38
36
36
33
35
36
36
34
37
38
37
35
38
38
37
33
39
37
36
37
36
37
39
36
36
34
39
34
35
36
37
35
39
36
39
35
38
33
35
36
39
37
36
37
36
35
35
36
37
37
35
37
37
37
39
37
36
36
39
36
38
36
35
36
38
34
37
39
36
38
37
34
38
37
33
33
37
38
34
33
33
36
35
31
32
36
38
34
35
36
36
32
32
33
36
33
33
35
34
35
37
38
35
35
32
36
37
38
36
35
37
32
37
36
36
34
38
37
38
34
38
32
32
35
34
31
32
36
35
36
37
38
37
33
36
39
38
36
35
33
36
35
36
36
39
36
38
36
35
36
36
38
38
33
38
34
37
36
32
39
38
36
39
36
36
35
36
35
36
33
33
32
35
36
36
34
35
34
35
35
35
32
35
37
36
36
36
37
36
36
36
36
37
37
38
37
38
35
38
35
39
34
39
39
38
38
36
38
37
37
40
35
37
36
38
35
37
36
36
38
39
36
36
35
35
37
37
39
37
36
37
36
37
32
36
32
37
38
36
36
37
36
37
37
36
36
35
35
35
36
36
38
37
37
36
35
38
36
39
33
37
38
37
36
38
35
35
37
39
35
40
36
37
35
39
33
38
37
36
36
39
37
39
35
33
35
39
36
38
35
39
32
33
37
37
35
39
38
39
36
37
33
37
37
38
37
37
35
36
39
38
36
40
33
35
35
35
37
35
36
35
36
36
36
38
38
36
37
38
34
36
34
35
36
34
34
38
35
35
37
36
37
33
33
39
36
34
35
35
35
35
33
35
36
39
34
35
37
34
35
38
36
39
37
37
34
36
36
38
33
35
35
35
36
38
37
36
36
36
36
37
38
35
36
38
36
35
37
37
35
36
38
34
37
37
36
39
36
38
38
36
37
36
37
38
36
36
36
41
35
36
35
35
36
36
36
34
36
35
37
36
37
38
38
35
35
35
36
36
34
39
39
39
35
36
34
36
35
35
36
36
39
36
34
38
36
36
35
38
35
38
34
35
36
36
36
36
35
34
35
35
36
35
36
37
36
36
36
38
35
36
37
38
35
40
34
35
36
36
36
37
37
37
37
36
38
38
36
38
36
36
38
36
35
36
35
36
35
35
34
36
37
38
36
38
36
37
36
38
36
36
38
38
37
38
36
37
36
38
37
38
35
37
36
36
35
36
37
36
35
34
34
34
35
35
33
34
34
38
35
38
36
38
34
38
35
35
36
36
35
36
37
37
35
36
37
34
35
33
33
34
32
34
36
35
37
35
36
36
37
36
35
36
36
35
35
35
33
36
37
37
36
36
36
36
36
36
37
38
38
37
37
38
36
40
34
35
38
39
34
38
36
36
37
35
36
36
36
36
34
37
36
40
37
35
35
38
36
36
38
37
37
37
38
40
38
34
34
36
37
36
35
36
36
37
35
40
38
36
36
38
36
37
36
36
36
38
38
40
36
34
36
35
37
36
36
36
35
36
36
37
36
35
36
34
35
35
34
39
36
36
36
36
37
35
37
36
35
38
37
35
35
36
32
35
35
38
36
36
35
36
33
39
37
37
36
39
36
34
36
35
35
39
36
35
37
35
35
39
33
37
33
37
37
36
34
36
34
38
34
38
36
35
38
36
33
36
37
35
38
36
35
38
36
35
35
38
36
35
37
37
35
35
35
35
33
38
33
34
35
36
34
38
35
38
34
37
32
34
35
38
36
35
36
35
34
34
35
36
37
36
35
39
35
40
36
39
35
37
35
38
36
36
35
38
36
38
35
35
35
38
36
38
38
36
36
36
36
36
36
36
36
35
33
36
36
38
34
35
39
36
34
36
36
37
37
36
35
35
35
39
36
38
37
35
36
37
36
38
35
37
36
37
38
36
36
35
35
38
39
38
36
35
38
36
34
37
38
36
36
40
36
36
33
36
36
38
36
37
36
37
36
36
36
36
35
38
35
35
36
36
35
38
36
38
35
37
35
36
36
38
36
36
36
39
38
36
35
36
36
36
35
37
36
36
37
35
36
35
36
36
35
36
36
36
36
38
40
36
36
38
36
40
36
34
36
36
34
34
36
35
37
36
36
35
36
36
37
35
35
35
37
37
36
36
36
36
36
35
36
36
37
36
35
36
37
37
36
39
35
39
36
39
35
34
36
36
34
35
38
38
35
33
35
34
36
35
35
36
36
36
34
38
36
35
36
38
36
37
34
36
35
39
34
38
38
39
38
35
38
39
36
39
36
39
38
37
36
35
38
39
39
38
38
35
37
37
35
37
37
36
36
39
39
36
36
38
35
38
39
39
34
36
37
35
36
39
39
38
38
38
38
39
36
36
38
37
35
36
37
33
38
34
33
37
36
36
33
33
37
38
35
36
34
38
35
34
38
33
33
36
34
36
36
36
35
36
32
33
36
35
37
35
37
36
36
33
35
38
37
36
37
36
36
38
38
35
34
34
37
36
32
33
35
38
38
36
36
34
36
37
33
37
37
40
36
37
36
37
36
36
39
35
35
37
37
40
37
38
34
35
39
37
37
36
35
37
37
36
37
34
34
37
34
37
35
36
37
37
36
37
37
37
38
36
36
37
38
37
38
37
37
36
35
35
35
36
34
35
36
35
35
36
36
37
36
37
35
37
37
38
35
36
38
35
36
37
36
37
37
36
35
35
36
33
36
39
39
39
37
36
36
37
37
38
35
36
39
38
36
39
38
35
38
39
39
36
38
36
38
39
39
38
37
39
38
39
35
38
35
39
38
39
35
39
36
35
36
37
37
38
37
35
33
37
37
38
35
37
36
37
38
36
36
37
36
37
39
37
34
36
35
35
36
35
34
35
38
38
36
38
38
39
38
39
38
38
34
35
36
39
39
38
34
33
33
36
34
35
38
38
38
34
33
37
37
35
38
37
37
36
37
34
36
36
38
37
37
38
38
37
35
36
36
33
38
39
36
40
38
36
33
36
37
37
35
36
36
38
37
37
33
33
36
35
34
35
37
36
36
38
38
39
38
36
35
38
34
39
33
37
39
37
37
39
39
35
38
38
37
40
37
37
36
38
36
36
33
35
37
35
38
36
35
37
38
35
36
37
35
36
37
37
36
37
35
36
34
36
36
34
34
35
36
36
36
35
37
40
37
35
35
36
38
35
35
38
38
39
35
35
37
36
33
34
37
38
36
36
39
34
34
34
33
37
35
35
36
35
36
38
38
36
36
36
36
38
38
36
35
38
36
38
37
37
34
38
37
38
34
38
35
35
37
36
34
35
38
36
36
38
38
39
36
36
35
38
34
39
33
37
36
36
36
35
37
38
37
35
36
34
34
38
35
38
34
37
37
36
35
38
34
35
34
38
35
38
33
38
33
33
35
37
37
37
35
39
38
37
36
36
32
36
38
36
36
38
35
39
36
38
36
39
36
36
36
39
36
34
36
34
36
36
36
39
36
35
37
36
37
40
37
37
35
37
40
39
39
36
39
37
36
38
36
36
34
39
36
39
37
39
38
39
36
38
35
35
35
38
38
38
38
34
37
37
37
36
38
37
37
39
36
39
37
33
37
39
37
37
35
37
37
37
37
37
36
39
36
36
37
37
36
39
37
39
36
38
36
37
37
39
37
37
37
40
39
37
36
37
35
36
36
36
38
37
36
36
37
37
39
36
34
36
37
36
36
38
40
39
39
38
36
40
35
36
36
35
36
37
35
35
36
36
36
37
35
38
33
36
35
39
36
36
36
37
37
36
35
37
35
36
37
35
35
36
35
39
38
35
34
40
37
40
36
39
35
36
37
36
34
36
34
35
36
36
35
36
35
36
37
39
37
36
33
36
38
38
34
38
35
37
36
36
36
39
39
40
34
35
39
40
36
40
38
40
36
38
33
36
39
40
40
39
39
36
35
38
34
39
35
37
35
36
35
37
36
37
36
37
35
36
35
37
37
37
37
39
40
35
36
39
36
40
37
37
36
35
34
35
34
37
37
37
37
37
36
35
36
36
35
35
34
36
34
34
35
35
37
38
34
34
34
36
37
34
36
37
38
37
33
35
34
38
36
36
34
36
35
35
35
36
37
35
36
36
35
35
35
39
34
39
36
35
35
35
35
36
36
36
36
36
36
35
35
35
37
35
37
37
35
35
37
35
35
36
36
36
35
35
35
36
36
36
36
36
35
36
36
36
35
39
35
35
37
37
35
35
36
36
36
37
36
36
36
36
36
36
36
36
39
37
37
37
37
35
35
36
34
36
36
35
36
37
35
36
37
36
35
35
36
39
35
37
36
36
37
37
36
34
34
35
34
37
35
36
36
38
35
37
36
37
36
35
37
37
35
36
39
39
35
40
36
32
36
40
39
37
37
37
36
37
39
37
35
39
36
39
36
35
33
36
34
35
36
36
35
34
36
36
37
37
35
36
36
36
35
37
32
40
36
37
36
35
33
37
35
36
39
36
36
37
34
39
37
37
34
35
35
39
37
36
38
39
38
39
38
38
36
37
37
37
39
39
36
36
35
34
33
34
35
34
34
35
35
34
36
34
34
35
35
35
34
36
35
35
35
36
36
34
34
35
34
37
37
37
37
37
37
36
35
36
36
36
35
36
34
35
38
38
35
39
36
37
37
36
36
35
36
36
36
38
39
39
34
36
36
39
37
38
33
36
38
37
36
38
36
34
35
35
36
36
34
35
37
36
35
38
36
36
36
39
36
38
35
36
37
39
36
38
34
35
36
36
35
36
36
36
39
39
36
39
33
37
38
38
34
38
37
35
35
39
35
39
38
35
38
40
39
37
38
35
37
36
32
33
37
39
39
36
39
40
38
38
36
36
38
39
37
34
37
39
37
38
36
36
38
39
37
39
37
37
36
37
38
37
34
37
36
37
34
39
36
37
37
36
36
35
38
35
38
37
39
39
37
36
37
39
37
38
36
36
39
38
37
39
38
39
38
35
38
36
36
37
36
37
36
36
34
36
37
39
36
38
39
36
38
38
36
38
34
38
37
35
36
36
37
38
38
38
37
37
32
35
36
37
36
36
34
38
37
38
36
39
34
34
37
37
35
35
36
34
34
38
34
35
35
36
37
36
35
37
36
36
35
37
35
40
35
35
35
37
36
37
34
35
36
37
36
39
37
39
37
39
36
35
37
37
35
36
38
38
36
34
35
35
36
36
35
36
37
37
35
39
37
39
36
40
37
39
35
36
36
40
37
39
35
39
35
35
37
40
34
39
35
39
34
37
36
36
35
39
37
39
34
35
36
38
35
37
36
37
36
36
39
36
35
37
35
39
39
39
35
36
36
36
36
39
39
39
38
38
36
39
35
37
34
36
36
37
34
36
35
38
35
36
37
37
38
36
37
36
37
37
35
40
37
36
34
36
38
37
37
37
36
36
39
37
36
39
38
39
38
39
38
38
35
38
36
38
39
39
34
35
36
36
35
36
35
37
35
36
36
36
33
36
37
37
36
37
35
40
37
36
36
37
38
39
35
35
38
39
36
39
36
39
36
36
35
35
38
39
39
38
38
35
36
36
35
38
36
37
34
39
37
39
36
38
35
39
38
38
37
35
37
37
37
37
40
39
39
39
39
40


==> charts/greedyall/greedyall_k8_n100processed.txt <==
55
52
51
50
52
55
55
54
49
52
50
52
50
49
48
52
49
46
54
52
50
54
49
56
55
52
51
51
53
55
55
54
54
53
54
51
51
55
59
51
49
53
53
54
51
48
48
52
51
49
48
51
49
50
52
52
54
51
53
51
46
50
53
49
48
52
49
49
53
50
51
51
50
50
47
52
47
51
51
55
59
50
48
50
47
51
50
48
53
57
50
49
51
50
52
51
52
52
51
52
50
50
52
53
50
51
54
53
49
54
55
48
55
52
50
53
48
50
54
51
53
52
51
51
53
49
50
48
49
52
51
52
50
49
48
52
50
54
51
52
51
50
50
51
53
52
51
52
54
52
54
53
54
51
53
51
54
52
53
51
50
50
50
50
46
52
52
54
54
54
48
52
48
55
55
54
53
49
52
53
48
55
52
48
51
52
48
50
52
50
53
51
53
49
49
51
50
51
54
52
53
50
49
48
49
49
51
51
52
48
49
52
51
49
51
49
52
52
50
53
47
46
52
51
51
54
52
53
49
50
52
49
52
54
49
54
51
48
52
47
47
50
50
47
50
47
47
51
51
47
51
53
53
51
51
53
51
47
50
47
51
53
51
51
51
50
50
51
50
50
50
48
48
50
48
53
53
49
49
53
49
51
50
50
48
53
49
51
51
51
51
51
51
53
53
52
52
53
52
53
53
53
53
53
53
51
51
53
52
53
53
54
54
50
50
54
50
53
53
52
52
53
52
53
53
53
53
53
53
54
50
53
52
53
53
46
49
46
50
52
50
50
49
49
47
52
48
50
50
52
51
52
52
53
49
52
51
52
52
55
55
50
51
56
52
55
56
51
53
50
52
50
51
56
50
51
55
56
51
55
49
52
54
51
55
55
48
52
48
51
56
55
51
49
51
54
48
51
53
48
52
52
50
47
52
50
49
51
56
51
51
51
53
56
56
55
54
50
52
55
53
51
51
50
51
50
50
47
46
52
50
54
51
55
52
51
50
50
50
51
50
51
51
51
51
56
54
49
50
52
55
49
50
49
51
57
52
49
56
52
49
53
48
49
53
49
53
52
47
50
51
50
48
52
53
50
51
54
53
55
52
54
49
51
49
55
53
55
55
50
51
55
48
56
53
49
54
52
50
52
48
50
54
51
53
49
47
49
50
51
54
52
53
50
52
54
47
55
52
48
52
52
47
52
51
48
52
55
53
55
55
51
52
51
54
52
53
51
53
53
52
55
54
52
54
53
51
50
51
53
54
50
51
50
50
51
55
49
48
51
54
50
48
51
51
50
55
50
47
52
50
48
53
49
50
57
49
50
55
50
52
53
50
56
50
49
51
52
51
49
51
56
51
47
54
49
49
52
51
50
52
54
55
50
51
53
53
54
51
48
48
54
54
52
53
53
53
50
50
50
48
54
58
51
53
52
50
50
51
50
50
50
46
52
52
53
51
50
52
52
53
53
50
50
49
51
52
46
49
46
50
52
50
50
49
49
47
52
48
50
50
52
51
52
52
53
49
52
51
52
52
53
52
47
50
52
51
53
54
51
53
52
53
47
51
50
54
50
54
51
50
53
52
51
54
52
54
50
51
54
54
53
50
50
52
51
52
53
51
50
51
53
54
52
51
54
53
51
53
56
55
52
51
50
52
55
55
54
49
52
50
52
50
49
48
52
49
46
54
52
50
54
49
51
51
53
53
51
53
51
51
46
46
51
46
52
52
50
50
52
50
53
53
54
51
48
48
52
51
49
48
51
49
50
52
52
54
51
53
51
46
50
53
49
48
52
49
49
53
50
51
51
50
50
47
52
47
51
51
55
59
50
48
50
47
51
50
48
53
57
50
49
51
50
52
46
50
52
51
49
49
50
52
50
45
51
49
52
48
52
53
47
51
49
47
53
50
49
49
46
46
54
54
50
52
55
55
54
49
52
50
52
50
49
48
52
49
45
53
51
49
53
48
46
46
54
54
46
54
56
56
50
53
54
55
52
53
51
54
53
51
45
53
50
50
52
52
56
55
54
49
55
51
50
56
50
49
49
55
54
49
50
48
50
54
56
49
55
52
50
49
53
50
49
48
52
49
53
53
51
53
52
50
49
50
51
49
51
49
53
50
50
52
51
50
46
54
50
49
53
50
50
52
46
46
54
54
56
50
50
52
50
49
53
49
53
54
51
50
51
51
54
54
51
54
55
55
54
54
55
54
52
52
54
54
52
54
51
53
51
46
52
50
56
55
52
51
46
54
56
56
50
51
53
55
52
53
51
54
51
51
51
54
51
51
53
53
55
55
54
54
51
53
55
53
49
51
56
55
54
51
48
54
53
54
52
54
53
53
54
54
51
51
55
59
50
48
51
52
51
48
53
51
55
50
48
51
53
59
53
55
51
51
49
49
50
53
54
53
51
53
53
53
53
53
53
53
54
51
54
54
51
51
48
48
48
48
48
48
52
51
49
48
51
49
51
51
53
53
51
53
51
46
50
53
49
48
51
48
50
52
48
53
53
51
49
48
52
50
54
53
49
50
53
51
49
48
49
48
49
49
53
49
51
51
49
49
51
51
51
51
51
53
50
53
49
49
54
52
52
51
48
50
53
54
50
50
51
51
53
53
51
46
51
53
50
50
51
47
48
49
48
51
53
51
48
49
52
53
50
51
48
50
53
48
54
49
51
53
50
53
53
49
54
52
49
49
51
53
49
49
53
53
50
51
48
50
53
51
51
50
50
47
52
47
50
50
48
48
50
48
50
47
51
50
48
53
50
50
49
47
47
47
52
50
50
47
51
46
52
52
51
53
51
50
50
50
51
47
51
50
52
48
50
52
51
48
50
50
55
55
50
48
51
52
51
50
50
51
55
50
48
51
58
59
49
54
50
50
48
48
50
47
50
50
47
49
50
47
48
52
48
50
50
50
48
53
49
50
53
50
48
53
50
53
52
48
50
48
53
50
52
50
52
57
51
48
50
48
49
49
51
51
50
50
48
53
50
52
46
54
50
49
53
50
51
53
51
46
52
50
54
49
51
51
50
53
52
48
50
55
53
50
46
54
52
51
52
50
46
54
51
51
52
52
56
51
50
52
50
49
53
50
53
52
51
50
53
53
54
51
48
48
50
52
50
50
52
52
53
50
53
53
50
50
51
54
51
51
54
54
53
49
51
53
48
55
53
49
54
53
49
49
51
51
54
54
55
55
48
51
48
50
53
55
52
50
50
48
50
54
52
50
52
52
51
48
50
55
53
53
48
48
50
50
48
53
50
54
51
53
52
51
51
53
49
50
48
49
52
51
52
50
49
48
52
50
54
51
52
51
50
50
46
46
52
52
46
52
51
51
51
51
51
51
54
54
52
52
54
52
50
50
50
46
52
52
54
54
54
48
52
48
55
55
54
53
49
52
53
48
55
52
48
51
52
48
50
52
50
53
51
53
49
49
51
50
51
54
52
53
50
49
48
49
49
51
51
52
48
49
52
51
49
51
48
51
51
49
52
46
45
51
50
50
53
51
52
48
49
51
48
51
53
48
53
50
47
51
55
55
52
52
51
53
49
50
48
49
52
51
52
50
49
48
52
50
54
51
52
51
50
47
48
48
53
53
55
52
51
51
48
54
54
53
52
53
47
54
53
51
47
52
51
51
53
53
51
50
48
49
50
49
49
51
48
49
48
50
48
47
48
48
48
48
51
49
50
52
48
49
53
50
49
48
52
50
52
53
47
53
51
50
49
46
47
46
47
49
53
47
50
52
47
47
55
52
49
49
52
47
51
53
54
54
51
51
51
51
49
52
48
49
53
50
52
50
47
47
52
52
55
55
52
55
51
51
51
51
51
51
54
54
55
55
54
55
46
52
51
51
54
52
51
53
52
51
55
52
51
51
48
51
51
53
52
53
47
49
52
51
48
51
52
52
54
54
52
54
53
54
47
52
52
53
49
53
54
54
53
52
49
54
55
54
49
53
51
51
53
53
51
54
52
53
53
52
51
52
49
51
53
54
52
48
52
54
50
53
54
50
51
51
50
50
51
54
50
50
53
54
50
50
50
50
50
50
50
46
50
50
46
46
52
52
52
52
52
52
54
54
54
48
52
48
47
47
52
52
49
52
53
48
55
52
48
51
51
47
46
51
49
48
53
54
54
48
52
48
49
53
49
48
48
54
54
48
49
51
49
54
53
52
54
52
49
52
50
50
52
52
47
52
55
53
49
52
49
55
54
52
49
48
53
53
49
51
49
49
52
52
53
48
52
52
48
51
53
48
49
47
49
53
53
52
49
52
52
52
48
52
49
48
52
51
49
52
47
52
48
53
53
48
49
52
49
52
49
52
50
50
52
52
50
52
49
48
53
53
51
53
49
49
51
50
53
53
52
52
50
49
48
49
49
51
51
52
48
49
52
51
49
51
52
53
49
49
51
49
53
52
49
54
52
53
49
48
49
49
49
49
52
50
53
51
49
50
51
51
50
50
53
52
51
52
49
51
52
54
52
48
52
53
55
53
50
49
50
50
49
49
48
49
48
51
47
47
48
51
52
48
52
48
52
48
52
49
51
51
49
48
52
49
51
52
53
50
53
52
49
52
52
49
53
48
49
50
50
49
52
52
51
51
49
48
52
49
52
51
48
53
49
49
52
47
46
52
51
51
54
52
49
52
50
52
48
53
53
50
51
50
49
52
55
52
52
50
53
47
48
53
49
49
52
52
51
50
49
52
48
49
53
47
52
53
47
47
50
50
50
46
52
52
46
52
46
46
52
52
51
51
51
51
51
51
54
52
54
54
52
52
53
49
47
52
49
52
53
49
49
53
49
52
50
52
50
50
52
52
49
52
49
48
53
52
54
49
53
52
48
52
52
49
53
54
49
50
51
50
54
54
51
51
48
48
52
49
52
52
46
46
50
50
46
50
51
51
54
54
51
54
52
52
57
57
52
57
46
50
51
54
52
57
51
51
57
57
51
57
50
50
48
48
50
48
53
53
52
52
53
52
51
57
50
48
53
52
50
50
50
50
50
50
49
49
50
50
49
50
52
52
52
52
52
52
50
50
49
50
52
52
54
54
53
53
54
53
52
52
52
52
52
52
50
50
52
52
50
52
54
53
52
52
50
52
47
50
47
51
53
51
51
50
50
48
53
49
51
51
53
52
53
53
54
50
53
52
53
53
55
54
51
50
50
52
54
54
53
53
52
53
50
50
54
58
50
48
51
53
51
46
52
50
55
54
51
50
46
54
55
56
50
49
51
54
51
53
51
54
49
50
49
49
50
50
52
52
54
54
53
53
51
53
54
53
49
48
51
54
53
51
48
53
51
53
47
52
52
52
53
53
50
50
54
58
50
48
50
52
51
46
49
50
54
50
48
47
51
58
49
52
50
50
48
48
50
50
48
50
51
50
53
53
53
53
53
53
54
51
54
54
51
51
48
48
48
48
48
48
50
52
51
50
51
53
51
53
52
53
50
52
50
53
51
52
50
49
46
52
51
51
54
52
50
52
51
50
55
52
50
51
48
53
53
52
51
53
47
53
49
50
50
50
51
51
53
53
51
53
52
53
47
52
51
53
49
48
52
53
52
52
49
48
51
53
49
51
50
50
52
52
50
53
51
52
53
52
50
52
49
53
52
53
51
48
52
53
53
52
51
48
50
50
49
49
51
50
49
45
53
51
50
50
50
50
50
50
50
46
50
50
46
46
52
52
52
52
52
52
52
53
52
51
47
50
54
53
52
53
51
53
51
50
53
52
51
54
51
57
47
46
53
52
52
53
52
51
53
51
52
53
52
53
54
53
52
52
48
53
48
51
54
52
47
47
50
50
54
53
52
53
51
53
54
53
49
47
52
53
52
53
49
48
52
53
48
52
51
51
53
53
51
50
53
52
52
53
51
51
50
49
51
50
53
53
48
50
56
52
49
54
51
51
54
54
55
49
53
52
52
55
47
51
47
47
51
51
50
54
50
50
54
54
50
54
50
50
54
54
54
52
54
54
50
51
50
53
51
52
50
52
52
51
54
53
51
53
53
47
50
52
50
51
54
52
54
54
53
49
54
51
51
48
51
52
54
53
50
48
50
54
52
53
50
50
51
51
50
53
51
52
52
51
50
50
47
53
52
53
51
51
48
47
51
52
53
51
50
50
52
52
52
51
54
53
57
47
52
52
50
54
48
51
54
53
49
47
52
53
49
53
51
51
53
53
53
52
52
52
52
49
53
51
53
53
51
51
50
51
50
50
51
51
53
54
53
53
54
54
45
49
50
53
51
56
50
56
49
47
52
51
49
49
48
49
51
51
53
52
51
51
49
51
46
49
46
50
52
50
46
49
46
46
49
49
46
50
46
46
50
50
52
50
52
52
50
50
50
49
49
47
52
48
50
49
50
50
49
49
49
47
49
49
47
47
52
48
52
52
48
48
50
50
52
51
52
52
50
50
50
50
50
50
52
51
52
52
51
51
52
52
52
52
52
52
53
49
52
51
52
52
53
49
53
53
49
49
52
51
52
52
51
51
52
52
52
52
52
52
55
55
50
51
56
52
55
56
51
53
50
52
50
51
56
50
51
55
56
51
55
49
52
54
51
55
55
48
52
48
51
56
55
51
49
51
54
48
51
53
48
52
52
50
47
52
50
49
51
51
57
57
51
57
47
47
46
46
47
46
53
53
52
52
53
52
50
50
47
46
52
50
54
51
55
52
51
50
50
50
51
50
51
51
51
51
56
54
49
50
52
55
49
50
49
51
51
48
50
50
47
50
52
47
48
52
48
52
50
56
46
45
52
51
48
52
47
52
52
50
55
55
50
51
56
52
53
53
51
51
50
52
50
51
56
50
51
55
53
50
52
50
50
53
53
55
50
51
52
50
50
53
52
49
49
55
50
51
52
50
52
50
53
51
55
56
52
51
50
50
50
50
53
51
55
53
52
48
53
56
51
52
48
49
52
53
49
49
50
50
52
52
50
51
52
50
49
51
50
47
48
53
48
50
50
52
48
49
49
50
54
52
48
54
50
55
50
51
53
51
54
50
53
51
50
56
52
51
50
52
55
55
49
49
52
52
48
54
50
54
51
55
55
48
52
48
51
51
53
53
49
51
54
48
51
53
48
52
52
48
50
52
50
53
53
55
55
48
52
48
53
53
49
49
52
55
55
48
49
48
49
55
53
49
55
52
49
49
49
49
50
50
51
53
51
53
49
54
50
56
55
53
49
49
53
51
48
49
49
49
51
51
54
48
53
53
48
52
54
48
49
47
49
54
53
53
49
51
52
53
48
53
49
48
53
52
53
49
51
53
48
53
53
50
53
52
49
49
49
51
47
47
52
52
50
53
49
48
53
49
51
51
50
50
51
50
47
47
46
46
47
46
53
53
47
47
53
47
51
57
47
46
53
52
51
56
51
51
53
51
51
53
52
51
50
56
51
52
48
54
50
51
50
50
51
51
53
53
56
56
55
54
51
53
56
53
49
49
53
56
55
53
49
48
53
54
49
50
50
50
52
52
55
53
51
51
52
53
55
51
50
49
52
53
51
53
48
49
53
51
53
50
50
50
51
51
50
49
46
45
52
46
50
50
50
50
50
50
47
46
47
47
46
46
52
50
52
52
50
50
54
51
55
52
51
50
50
50
51
50
51
51
52
52
53
53
49
50
49
53
49
54
51
52
54
51
51
52
50
50
54
49
50
48
50
54
52
51
50
48
51
52
49
51
50
49
52
50
50
50
53
50
48
52
50
47
48
48
48
50
53
53
48
54
52
50
49
53
48
49
50
51
53
53
50
50
52
53
51
51
50
51
50
51
56
53
48
49
53
54
52
49
49
49
50
50
49
52
49
53
52
53
52
51
50
49
52
55
49
53
48
49
53
50
49
50
49
49
51
51
50
51
50
50
54
50
53
49
49
50
48
53
51
57
47
46
53
52
49
52
49
53
53
50
57
52
53
51
52
49
53
52
50
57
52
51
50
50
49
49
56
56
52
52
48
54
50
49
53
48
51
53
49
53
53
48
53
53
49
49
49
50
49
49
53
53
49
53
49
48
53
53
50
50
47
46
52
50
52
47
52
52
47
47
50
51
50
50
51
51
50
48
50
50
48
48
52
53
50
51
52
53
52
51
50
49
52
53
50
53
48
49
53
51
53
50
54
54
53
53
55
52
54
49
51
49
55
53
55
55
50
51
55
48
56
53
49
54
52
50
52
48
50
54
51
53
49
47
49
50
51
54
52
53
50
52
54
47
55
52
48
52
52
47
52
51
48
52
53
53
47
47
53
47
50
50
52
52
50
52
50
50
51
51
50
51
53
51
50
51
53
54
50
51
50
50
51
55
49
48
51
54
50
48
51
51
50
55
50
47
52
50
48
53
49
50
50
49
50
48
47
47
48
50
49
53
49
51
52
46
49
51
49
50
46
49
47
52
48
52
55
52
54
49
51
49
53
53
49
49
50
51
55
48
56
53
49
54
49
49
52
48
49
49
51
52
54
49
50
48
51
51
51
54
50
52
54
50
51
48
51
54
51
49
52
51
51
49
53
53
50
50
53
49
55
51
51
50
53
53
55
53
50
51
54
55
52
49
50
50
51
51
55
48
53
53
48
52
55
49
50
48
50
55
53
53
50
49
52
53
49
53
50
49
53
54
51
49
53
49
49
53
51
50
51
52
51
49
50
51
52
52
48
48
50
53
50
49
53
54
51
53
49
47
49
50
52
52
51
51
50
52
54
47
55
52
48
52
51
46
51
50
47
51
50
53
49
47
49
47
51
50
47
55
50
53
49
46
47
49
47
49
50
50
53
49
47
50
55
55
51
51
52
51
51
50
47
51
51
54
52
51
48
55
56
53
54
50
50
50
52
52
54
47
51
52
47
50
54
47
48
51
48
54
53
51
48
52
52
52
52
51
48
52
52
52
51
50
52
51
52
53
50
47
51
52
47
50
50
52
52
52
51
51
48
51
48
52
53
52
53
53
58
58
53
58
58
58
52
52
58
52
50
50
51
51
50
51
53
47
50
52
50
51
55
53
55
55
53
49
55
51
51
49
49
53
55
53
50
49
52
55
50
48
51
51
52
52
51
54
52
53
52
51
51
50
47
55
50
54
52
51
48
49
51
53
51
51
51
51
53
53
53
52
55
54
57
47
53
52
50
54
54
52
55
53
49
49
50
54
55
53
52
52
54
54
52
57
57
51
49
50
53
51
53
53
51
51
50
51
50
50
51
51
53
54
53
53
54
54
50
51
50
50
51
55
49
48
51
54
50
48
57
57
47
47
50
47
47
50
47
52
56
46
50
51
52
50
49
51
50
49
50
52
50
50
50
52
50
49
49
50
53
52
50
53
50
55
49
48
53
54
48
52
49
48
49
48
49
49
58
53
49
53
57
54
49
53
49
49
54
48
55
55
47
47
57
47
51
52
50
53
50
51
50
53
49
49
58
55
54
46
50
50
47
47
53
50
49
58
57
47
52
52
50
53
50
50
48
53
49
49
58
53
50
47
49
49
50
50
51
49
53
50
49
53
51
50
55
51
52
53
53
47
50
52
50
51
53
50
49
58
55
47
57
49
53
49
50
52
51
49
51
57
51
49
53
50
50
50
55
55
50
53
50
49
53
52
53
50
52
51
49
51
50
50
51
53
47
50
55
51
56
56
50
50
49
51
48
52
53
51
53
51
50
51
53
54
52
51
52
52
51
51
49
51
49
49
51
51
56
51
56
56
51
51
47
54
49
49
57
47
47
52
50
53
50
54
49
53
49
49
58
49
55
47
52
52
51
51
46
54
50
49
53
50
51
54
55
54
52
54
54
49
51
51
50
53
52
48
50
55
53
50
48
53
49
49
52
47
52
55
51
51
54
55
49
52
50
52
48
53
53
50
51
50
49
52
47
50
47
51
53
51
51
50
50
48
53
49
51
51
53
52
53
53
54
50
53
52
53
53
50
51
50
50
54
50
53
49
49
50
48
53
51
50
47
46
53
47
49
52
49
53
53
50
51
49
53
50
49
53
51
50
55
51
52
53
53
58
58
52
50
51
53
50
49
58
55
47
51
52
52
50
52
49
51
53
51
46
52
50
53
49
54
55
48
55
57
47
50
55
50
52
46
54
52
50
52
49
46
54
51
51
52
52
56
50
50
52
50
49
53
49
53
52
51
50
51
54
55
54
52
54
51
50
51
51
50
50
50
53
50
50
53
53
52
49
52
52
49
49
53
49
51
53
48
55
53
49
54
53
49
49
51
51
54
54
55
55
48
51
48
50
53
55
57
47
50
48
50
52
52
47
52
57
51
48
50
55
50
50
55
55
50
50
48
53
50
52
54
53
52
51
54
50
46
52
51
51
54
52
53
49
50
52
49
52
51
50
52
53
49
51
55
52
52
51
54
50
48
53
54
54
53
53
51
51
49
52
48
49
53
50
52
54
47
47
52
55
51
51
54
55
50
56
50
50
56
56
49
53
49
49
53
53
52
50
52
52
50
50
53
49
47
52
49
52
53
49
49
53
49
52
50
52
50
50
52
52
49
52
49
48
53
52
51
50
53
52
49
51
52
50
53
51
49
50
51
50
52
52
53
53
49
48
52
49
52
51
46
49
46
50
52
50
50
49
49
47
52
48
50
50
52
51
52
52
53
49
52
51
52
52
46
52
53
51
52
51
46
52
46
46
52
52
53
51
53
53
51
51
52
51
52
52
51
51
50
49
50
48
52
51
50
49
50
50
49
49
50
48
50
50
48
48
52
51
52
52
51
51
50
56
50
52
50
50
50
56
50
50
56
56
50
52
50
50
52
52
50
50
50
50
50
50
54
54
51
52
52
49
54
54
54
54
54
54
51
52
51
51
52
52
52
49
52
52
49
49
51
48
55
54
47
52
52
48
48
52
49
52
51
57
47
46
53
52
47
52
48
52
55
50
51
48
53
51
47
52
53
48
50
51
52
51
50
50
55
55
54
54
47
52
48
54
50
52
52
48
51
53
49
52
53
48
53
52
49
49
49
50
48
48
52
52
49
53
49
48
53
52
51
50
47
46
53
47
54
52
54
54
52
52
50
52
50
50
52
52
55
52
55
55
52
52
47
52
48
52
52
53
47
51
50
49
52
52
48
53
48
49
53
52
53
50
55
55
50
50
52
49
53
54
50
54
53
50
51
50
48
52
53
47
50
52
50
51
47
54
49
49
52
51
52
49
53
49
50
54
51
49
51
52
51
49
53
50
53
53
54
54
50
53
50
49
53
54
53
50
52
51
48
52
50
50
51
53
47
50
55
51
51
51
50
50
48
51
48
52
53
52
53
58
58
52
50
51
54
54
54
54
54
54
53
53
53
53
53
53
52
53
52
52
53
53
47
54
49
49
57
47
47
52
50
53
50
54
49
53
49
49
58
49
55
47
52
52
51
51
56
55
52
51
50
52
55
55
54
49
52
50
52
50
49
48
52
49
46
54
52
50
54
49
56
55
52
51
51
53
55
55
54
54
53
54
51
51
55
59
51
49
53
53
54
51
48
48
52
51
49
48
51
49
50
52
52
54
51
53
51
46
50
53
49
48
52
49
49
53
50
51
51
50
50
47
52
47
51
51
55
59
50
48
50
47
51
50
48
53
57
50
49
51
50
52
51
52
52
51
52
50
50
52
53
50
51
54
53
49
54
55
48
55
52
50
53
48
50
54
51
53
52
51
51
53
49
50
48
49
52
51
52
50
49
48
52
50
54
51
52
51
50
50
51
53
52
51
52
54
52
54
53
54
51
53
51
54
52
53
51
50
50
50
50
46
52
52
54
54
54
48
52
48
55
55
54
53
49
52
53
48
55
52
48
51
52
48
50
52
50
53
51
53
49
49
51
50
51
54
52
53
50
49
48
49
49
51
51
52
48
49
52
51
49
51
49
52
52
50
53
47
46
52
51
51
54
52
53
49
50
52
49
52
54
49
54
51
48
52
55
54
51
50
50
52
54
54
53
53
52
53
50
50
54
58
50
48
53
53
54
51
48
48
50
52
51
50
51
53
51
53
52
53
50
52
50
53
51
52
50
49
50
50
50
46
52
52
52
53
52
51
47
50
54
53
52
53
51
53
51
50
53
52
51
54
47
51
50
54
50
54
54
52
54
54
50
51
50
53
51
52
50
52
52
51
54
53
51
53
53
51
50
51
53
54
46
49
46
50
52
50
50
49
49
47
52
48
50
50
52
51
52
52
53
49
52
51
52
52
55
55
50
51
56
52
55
56
51
53
50
52
50
51
56
50
51
55
56
51
55
49
52
54
51
55
55
48
52
48
51
56
55
51
49
51
54
48
51
53
48
52
52
50
47
52
50
49
51
56
51
51
51
53
56
56
55
54
50
52
55
53
51
51
50
51
50
50
47
46
52
50
54
51
55
52
51
50
50
50
51
50
51
51
51
51
56
54
49
50
52
55
49
50
49
51
57
52
49
56
52
49
53
48
49
53
49
53
52
47
50
51
50
48
52
53
50
51
54
53
55
52
54
49
51
49
55
53
55
55
50
51
55
48
56
53
49
54
52
50
52
48
50
54
51
53
49
47
49
50
51
54
52
53
50
52
54
47
55
52
48
52
52
47
52
51
48
52
55
53
55
55
51
52
51
54
52
53
51
53
53
52
55
54
52
54
53
51
50
51
53
54
50
51
50
50
51
55
49
48
51
54
50
48
51
51
50
55
50
47
52
50
48
53
49
50
57
49
50
55
50
52
53
50
56
50
49
51
52
51
49
51
56
51
47
54
49
49
52
51
51
52
52
50
52
49
51
50
50
53
52
49
53
49
54
55
48
55
57
47
50
55
50
52
54
53
52
51
54
50
50
56
49
53
52
50
53
49
50
52
49
52
51
50
52
53
49
51
46
52
53
51
52
51
50
49
50
48
52
51
50
56
50
52
50
50
54
54
51
52
52
49
51
48
55
54
47
52
52
48
48
52
49
52
54
52
50
52
55
52
47
52
48
52
55
50
52
49
53
54
50
54
53
50
51
50
48
52
54
54
53
53
52
53
47
54
49
49
52
51
53
54
52
54
51
53
54
54
54
47
51
50
52
53
48
50
47
49
48
51
53
49
54
48
52
53
51
53
51
53
52
53
53
50
47
50
51
53
54
51
50
51
52
52
53
50
47
47
55
55
50
47
51
50
55
56
51
53
50
52
50
50
56
50
49
54
53
49
48
55
50
53
52
53
54
47
51
48
52
54
55
52
50
51
50
49
50
50
48
49
53
49
49
54
49
54
54
53
53
49
51
49
50
49
49
52
51
48
52
49
55
54
48
52
53
48
53
54
49
54
51
53
52
52
49
51
55
55
50
51
56
52
53
52
50
51
56
47
50
51
51
47
52
47
55
56
51
53
51
53
55
55
56
51
54
51
55
51
52
54
53
54
50
50
49
53
52
53
54
53
54
48
51
49
55
56
55
55
55
55
54
49
55
55
50
47
53
50
50
48
50
48
52
49
50
51
51
48
51
51
52
54
49
53
50
48
50
49
49
49
53
52
52
53
49
54
47
55
57
52
52
52
46
51
52
50
52
52
52
49
53
54
50
53
54
52
52
53
49
53
54
55
49
54
52
54
55
56
51
53
51
53
55
54
50
51
51
52
54
54
55
52
49
49
55
56
50
53
51
53
55
55
56
50
48
50
55
51
52
51
53
55
51
50
55
55
52
55
51
53
51
55
53
54
55
55
55
55
55
55
51
54
54
55
48
55
50
47
55
55
48
55
54
51
51
53
51
49
51
51
51
48
52
55
52
59
55
55
46
55
54
50
53
49
56
55
54
48
54
53
54
50
50
50
54
48
50
50
51
56
54
54
55
54
54
54
52
48
52
54
51
52
50
48
51
49
50
52
50
54
51
52
50
46
51
54
50
51
52
50
53
54
50
54
54
53
54
49
52
50
56
52
52
51
53
50
53
48
50
53
49
52
52
49
53
47
49
47
50
51
50
54
52
54
56
52
50
48
54
53
49
54
52
47
54
51
51
47
53
53
53
50
50
49
50
52
51
54
52
47
52
50
47
50
49
54
50
53
53
53
50
49
49
50
49
50
53
50
50
54
48
55
52
49
53
51
49
51
50
47
53
51
53
50
51
51
50
50
53
52
52
50
54
47
52
49
51
50
54
51
49
47
50
49
56
50
48
48
54
49
49
54
48
52
52
49
50
51
56
47
51
51
51
54
53
49
49
46
51
48
48
47
53
52
52
48
47
49
55
51
56
51
51
49
56
51
51
49
57
50
52
59
55
50
51
50
54
54
49
49
56
49
51
46
51
57
50
51
53
49
51
53
48
50
50
51
51
51
50
53
49
54
48
53
50
53
53
49
50
52
49
56
57
51
53
53
50
49
51
49
53
55
50
51
50
52
50
56
51
50
55
52
53
49
52
50
51
53
54
51
52
55
53
49
56
50
51
51
50
48
53
49
49
56
51
52
56
51
52
51
55
50
54
49
51
54
52
50
50
55
51
55
52
51
52
49
50
52
53
51
50
50
48
53
55
50
50
54
52
51
51
50
54
54
52
50
51
53
50
51
53
52
52
50
54
55
50
54
53
50
51
53
49
55
52
51
51
53
55
55
51
55
48
48
54
56
50
48
53
48
48
54
52
52
50
48
50
54
51
53
53
55
54
49
50
54
50
52
54
53
54
55
55
51
50
52
52
51
49
48
51
50
55
50
50
47
56
50
50
51
53
48
52
50
53
54
54
50
50
52
52
53
51
52
51
53
54
52
52
53
50
52
49
49
49
45
51
51
51
55
55
50
55
52
51
56
55
51
49
51
54
50
51
53
52
49
57
52
48
52
52
51
55
52
55
48
51
50
55
53
53
54
50
52
49
50
51
54
52
52
57
50
55
49
47
49
51
52
53
48
57
50
49
55
48
52
51
49
51
47
48
52
47
52
52
50
51
50
47
49
53
53
54
53
50
52
51
55
55
48
52
50
55
53
49
47
52
49
53
52
52
48
53
49
51
56
50
54
52
54
51
53
51
55
55
55
51
51
52
55
52
55
50
49
54
54
51
54
50
51
50
49
51
50
50
51
49
47
53
52
49
50
49
52
50
49
53
48
52
50
51
50
54
49
55
47
53
48
56
51
52
50
56
49
50
49
50
50
49
52
53
49
52
52
50
56
55
52
53
51
50
49
54
49
53
48
50
53
52
50
51
53
51
48
50
48
50
48
50
52
52
52
51
51
51
53
51
56
55
51
50
52
56
53
51
55
51
53
51
51
51
47
53
53
51
56
51
54
52
54
51
53
51
51
54
51
51
51
52
54
54
50
51
51
50
54
53
54
51
55
55
53
51
53
52
54
52
54
54
51
56
54
53
51
54
54
50
52
54
54
54
51
52
51
55
51
51
50
55
54
51
51
53
54
52
53
52
54
54
54
52
54
50
47
54
50
51
50
49
53
55
54
50
54
53
46
50
53
49
51
49
49
53
53
51
53
52
50
53
53
51
54
50
49
51
50
50
54
54
52
49
51
54
49
55
52
49
50
52
47
49
51
49
52
51
52
51
48
52
48
55
55
54
48
47
49
50
48
55
48
49
48
53
48
49
54
48
54
51
56
55
53
50
53
55
55
55
49
56
56
55
53
54
55
52
48
49
52
47
48
52
49
55
50
55
52
50
51
51
48
54
49
49
54
55
53
55
56
52
48
50
52
48
48
45
48
53
48
51
53
50
53
52
48
51
49
48
48
46
50
51
48
55
48
50
53
50
48
55
49
55
50
49
48
51
49
54
50
52
53
49
48
54
50
51
53
52
52
52
49
51
52
48
52
52
52
54
48
50
49
55
54
51
55
52
54
49
49
50
47
50
50
52
49
51
48
50
55
50
51
51
54
51
50
51
54
51
54
50
54
52
53
52
54
54
54
49
50
49
53
53
53
51
49
51
51
49
50
50
48
49
50
50
51
50
52
49
50
51
50
49
53
51
50
48
50
53
49
53
52
52
53
48
48
53
54
49
53
52
51
53
50
53
49
49
51
49
54
46
54
47
55
52
47
53
48
47
53
52
52
55
53
57
52
48
53
52
52
52
49
53
52
52
49
49
52
52
51
52
50
47
52
53
51
53
53
52
47
54
48
50
51
53
50
53
49
47
51
46
52
51
51
51
51
47
52
53
51
53
53
47
54
54
49
47
48
53
52
52
50
48
52
52
47
50
52
49
52
53
48
53
54
49
49
47
50
55
52
49
48
50
52
49
53
54
52
54
49
54
51
52
49
54
50
52
53
49
47
53
52
54
51
54
49
49
52
48
53
48
52
46
46
53
53
46
53
51
51
51
51
51
51
52
52
50
50
52
50
46
53
51
51
52
50
55
55
53
53
55
53
51
51
51
51
51
51
52
52
52
52
52
52
55
53
51
51
52
52
51
51
57
57
51
57
47
47
46
46
47
46
51
51
51
51
51
51
51
57
47
46
51
51
51
51
53
53
51
53
50
50
51
51
50
51
57
57
47
47
57
47
51
53
50
51
57
47
46
53
51
51
52
50
55
53
51
51
52
52
51
57
47
46
51
51
51
53
50
51
57
47
55
55
53
53
55
53
52
52
52
52
52
52
50
50
55
55
50
55
55
53
52
52
50
55
48
48
53
53
48
53
50
50
55
55
50
55
54
54
50
50
54
50
48
53
50
55
54
50
51
51
48
48
51
48
48
48
52
52
48
52
55
55
52
52
55
52
51
48
48
52
55
52
53
53
51
51
53
51
54
54
49
49
54
49
51
51
48
48
51
48
53
51
54
49
51
48
55
53
52
52
50
55
48
53
50
55
54
50
51
48
48
52
55
52
53
51
54
49
51
48
48
48
54
54
48
54
53
53
53
53
53
53
53
53
53
53
53
53
48
54
53
53
53
53
56
56
51
51
56
51
53
53
50
50
53
50
54
54
53
53
54
53
56
51
53
50
54
53
48
48
55
55
48
55
55
55
52
52
55
52
50
50
52
52
50
52
48
55
55
52
50
52
54
54
53
53
54
53
53
53
51
51
53
51
49
49
55
55
49
55
54
53
53
51
49
55
48
54
53
53
53
53
56
51
53
50
54
53
48
55
55
52
50
52
54
53
53
51
49
55
55
55
48
48
55
48
47
47
47
47
47
47
50
50
54
54
50
54
55
48
47
47
50
54
51
51
56
56
51
56
49
49
53
53
49
53
56
56
49
49
56
49
51
56
49
53
56
49
50
50
52
52
50
52
50
50
56
56
50
56
52
52
54
54
52
54
50
52
50
56
52
54
53
53
53
53
53
53
55
55
53
53
55
53
53
53
54
54
53
54
53
53
55
53
53
54
55
48
47
47
50
54
51
56
49
53
56
49
50
52
50
56
52
54
53
53
55
53
53
54
53
53
51
51
53
51
54
54
52
52
54
52
58
58
47
47
58
47
53
51
54
52
58
47
52
52
54
54
52
54
53
53
49
49
53
49
53
53
52
52
53
52
52
54
53
49
53
52
54
54
53
53
54
53
51
51
50
50
51
50
49
49
54
54
49
54
54
53
51
50
49
54
50
50
48
48
50
48
54
54
51
51
54
51
52
52
52
52
52
52
50
48
54
51
52
52
53
51
54
52
58
47
52
54
53
49
53
52
54
53
51
50
49
54
50
48
54
51
52
52
45
52
50
50
51
49
54
52
50
50
51
51
50
56
46
45
50
50
50
52
49
50
56
46
49
51
48
50
52
50
49
50
51
50
49
49
52
49
53
53
51
46
49
52
49
48
49
53
51
50
49
45
53
47
50
47
55
49
49
53
54
52
54
49
47
48
51
48
52
49
53
50
52
58
51
53
49
52
51
56
49
53
56
49
49
51
54
49
53
54
53
53
55
53
53
54
55
53
50
52
52
49
52
53
51
50
51
50
53
51
52
49
51
48
53
53
52
53
53
54
52
54
51
48
51
49
52
55
51
59
52
53
50
46
51
58
50
51
52
50
53
54
50
54
52
52
51
49
51
50
52
53
51
53
50
52
50
49
51
52
49
50
52
47
49
51
49
52
51
54
50
58
52
53
51
52
50
52
50
52
54
54
50
52
51
53
46
50
49
53
49
53
54
48
55
54
50
53
50
49
51
52
47
51
55
55
51
53
51
53
49
52
50
51
51
50
52
49
54
55
47
52
52
50
50
52
50
51
53
51
49
51
54
51
49
54
50
52
52
51
52
53
51
48
52
48
51
53
51
51
46
49
51
47
52
51
49
53
53
49
54
53
48
54
52
52
52
46
50
47
51
56
55
54
53
50
51
47
51
53
52
53
57
52
52
53
52
53
49
55
55
51
51
53
50
56
55
51
48
50
54
53
51
48
46
55
49
46
54
54
47
54
51
48
51
50
49
51
51
46
51
53
52
48
55
51
56
49
50
49
49
56
51
49
50
49
53
50
56
50
48
56
56
51
50
55
51
52
51
50
50
52
54
54
48
54
52
54
54
53
55
54
54
49
52
50
54
54
54
53
50
52
54
49
55
53
50
48
53
50
47
51
50
49
54
52
54
48
51
49
50
56
51
55
54
54
53
47
56
49
49
55
53
49
50
52
48
52
51
52
56
55
50
52
51
56
51
54
54
51
52
51
55
51
54
54
49
51
53
53
53
50
54
48
54
52
49
51
51
48
55
54
49
54
50
54
51
54
53
53
49
53
48
53
45
53
52
48
48
53
49
49
52
50
54
48
50
51
46
49
54
51
48
47
49
49
50
47
48
52
50
56
51
51
52
54
50
51
50
52
50
53
55
54
50
53
51
48
51
51
48
47
53
51
49
55
55
51
51
53
51
56
51
50
56
56
55
51
51
49
51
54
52
48
54
54
54
51
51
52
56
55
50
52
50
56
56
51
54
53
50
54
55
48
52
51
50
53
48
49
53
50
55
54
49
53
50
51
54
53
55
55
54
51
52
51
51
47
52
48
47
51
46
54
54
55
50
49
48
46
48
51
49
46
53
53
50
53
49
51
54
49
53
54
48
51
47
50
53
54
55
49
56
53
51
54
50
50
51
53
50
51
55
53
50
53
50
53
50
55
51
52
54
49
52
48
52
49
49
51
50
46
55
50
52
52
54
53
55
50
47
54
49
51
51
55
53
55
53
47
53
51
48
51
52
47
51
54
51
47
52
51
51
51
53
53
47
52
51
51
53
51
55
54
49
53
50
51
55
51
51
56
54
54
50
54
56
53
53
49
48
51
50
53
53
49
50
49
50
52
50
52
48
55
52
48
50
51
49
50
49
50
46
49
49
52
50
48
46
50
53
49
50
54
48
54
53
49
51
53
50
53
53
48
51
52
51
49
50
55
48
53
50
51
52
51
49
56
48
50
57
52
51
49
52
50
51
48
54
52
54
51
48
49
52
48
51
54
52
48
49
53
49
53
53
48
53
51
48
53
47
51
52
49
56
49
49
53
49
51
49
51
54
47
46
46
49
53
51
48
51
50
51
48
47
51
53
53
49
51
50
48
53
48
55
50
50
51
51
53
54
53
50
53
52
48
53
52
50
51
50
50
55
49
50
48
52
51
50
54
56
50
54
49
53
50
56
51
55
54
50
48
51
48
50
53
49
50
52
51
52
47
49
55
51
50
48
50
49
51
51
51
52
54
50
49
53
47
55
52
48
52
53
50
53
50
49
52
55
50
54
53
50
48
50
50
51
53
50
49
52
51
54
53
51
54
52
50
49
50
52
53
54
51
55
52
51
53
50
47
51
50
50
48
51
51
56
54
49
50
52
49
48
53
53
52
52
50
50
55
49
55
54
51
52
53
49
52
53
53
52
52
51
52
48
52
48
52
55
50
53
53
53
49
53
49
52
53
52
50
49
50
54
49
55
52
49
52
51
49
52
53
49
52
51
51
54
51
51
47
55
53
55
51
52
53
53
48
55
54
50
47
52
52
51
52
49
53
54
54
55
53
51
52
55
53
55
50
53
55
51
55
55
55
48
55
53
49
52
48
55
54
50
48
50
53
50
53
53
49
56
50
49
46
50
54
56
48
53
50
50
55
49
51
52
51
52
49
53
49
49
51
52
51
52
49
50
55
50
52
52
54
53
48
50
54
50
55
54
56
54
50
51
49
51
48
53
50
52
52
49
51
50
51
51
50
52
50
57
48
50
49
47
52
53
52
50
49
52
48
51
54
51
55
51
54
49
49
50
46
48
49
50
51
49
47
50
48
52
51
51
51
51
53
51
54
51
51
54
50
51
53
52
54
54
54
51
53
49
46
53
49
50
49
50
51
47
51
50
47
55
47
48
53
51
53
55
49
51
47
48
53
48
48
54
48
53
47
53
52
52
52
52
51
53
49
47
51
52
51
53
50
53
48
47
52
48
49
54
52
55
51
50
54
51
49
49
51
55
53
51
50
51
51
56
54
50
51
54
52
51
52
54
55
55
54
51
51
51
52
51
53
55
56
50
54
51
55
55
54
54
54
55
55
50
50
57
50
50
51
56
54
51
53
56
54
51
53
57
50
51
53
52
49
53
49
50
51
50
54
54
54
52
59
52
53
52
54
52
52
53
54
51
50
55
54
55
50
54
54
49
52
51
54
54
50
54
53
48
52
49
50
52
47
48
50
51
53
53
50
49
49
47
49
53
53
56
53
53
49
51
48
52
58
50
53
51
49
52
52
47
51
51
58
51
52
50
52
49
52
50
51
51
50
51
47
51
50
49
53
51
46
51
53
52
52
49
51
50
51
45
54
50
56
51
52
53
52
54
49
54
52
50
48
53
48
50
54
49
51
51
55
51
54
53
53
48
49
50
51
47
51
50
51
50
52
51
48
49
51
51
50
51
54
51
55
50
51
52
51
46
50
45
53
53
54
49
54
49
53
50
51
51
50
52
50
51
54
48
53
48
53
49
51
49
47
51
50
49
53
53
50
50
52
49
49
53
50
53
52
49
52
53
52
50
52
57
52
52
56
49
53
50
52
48
48
50
55
48
55
57
52
53
54
49
48
52
50
54
56
51
52
49
52
50
53
50
51
57
49
56
50
51
50
53
49
53
53
50
50
53
52
54
51
54
50
50
51
49
49
46
49
51
49
52
50
56
45
52
50
53
51
49
48
53
52
53
49
53
53
49
52
55
49
50
54
49
52
50
51
52
51
49
54
47
54
51
50
50
49
49
56
46
54
50
53
51
49
47
51
46
54
56
50
53
51
51
53
51
46
52
50
53
49
51
53
48
51
52
51
50
48
48
50
55
52
51
48
53
47
46
52
51
51
54
52
53
49
47
52
49
52
52
49
53
52
52
48
47
50
47
51
53
51
51
50
50
48
53
49
51
51
53
52
53
53
54
50
53
52
53
53
53
52
53
51
48
52
53
49
51
53
49
53
51
57
47
46
53
52
50
51
48
53
52
53
51
51
53
49
50
53
50
47
52
51
48
51
53
47
50
52
50
51
50
52
49
53
57
47
48
51
51
48
48
47
53
53
54
51
48
48
52
48
50
50
48
53
51
47
50
48
48
50
50
52
51
49
50
47
52
56
51
50
57
51
54
49
49
52
55
50
50
48
51
50
51
49
48
48
50
50
51
50
50
53
50
51
49
50
51
48
49
51
51
46
48
50
53
49
51
52
51
49
52
53
46
47
54
47
51
49
54
53
50
47
53
53
50
51
49
53
53
48
50
52
52
47
50
48
48
50
50
47
56
46
50
48
52
50
54
49
51
48
46
58
54
48
50
53
46
50
51
50
50
47
50
50
50
46
52
52
53
49
48
52
50
54
49
48
49
53
49
52
51
53
52
49
48
47
54
52
53
49
53
53
52
50
52
50
50
50
50
47
53
53
51
52
53
55
55
56
54
53
54
55
49
51
56
49
49
51
54
49
47
48
56
54
55
51
51
52
52
50
50
52
49
51
53
49
54
50
51
49
47
54
51
56
54
55
51
53
52
48
47
49
49
48
50
49
50
52
53
48
51
51
50
50
49
57
50
51
49
50
49
52
51
52
48
52
45
52
50
50
51
49
54
52
50
50
51
51
50
56
46
45
50
50
50
52
49
50
56
46
54
52
51
51
49
54
47
52
49
54
53
49
50
47
47
51
54
51
52
50
53
48
50
47
47
53
52
52
52
52
55
50
52
49
53
52
47
54
54
51
49
51
53
52
52
50
48
54
54
47
46
46
49
53
50
55
48
52
55
48
49
51
49
55
51
53
52
52
54
52
52
53
52
50
53
51
57
46
51
53
52
48
52
51
53
52
50
49
48
53
49
47
53
50
51
51
51
49
52
53
46
47
52
50
49
51
49
51
47
51
50
54
50
54
48
49
47
51
48
52
52
49
47
50
47
49
53
46
51
49
52
54
52
51
54
55
52
50
48
51
52
48
51
50
52
47
51
53
49
52
53
47
54
51
54
49
54
52
55
53
53
49
48
53
52
54
53
55
54
47
46
46
49
53
52
51
48
52
51
48
49
51
54
49
53
54
50
53
54
52
52
52
49
51
51
51
51
54
48
50
51
50
54
54
47
52
53
48
51
49
50
53
55
54
55
49
53
51
53
50
50
53
50
49
53
50
48
48
53
51
50
51
53
54
50
53
48
53
52
50
53
49
50
51
50
52
52
48
52
48
54
48
53
52
55
49
53
54
48
54
54
50
52
50
49
48
50
52
50
52
53
47
49
50
50
49
53
54
54
51
51
48
47
52
51
48
48
52
53
53
50
50
52
50
50
54
55
49
53
52
55
52
51
50
49
49
50
48
52
53
52
51
48
49
47
51
51
53
47
51
52
50
54
54
49
53
54
54
51
49
49
47
54
52
53
54
53
54
52
54
51
53
54
54
54
47
51
50
52
53
48
50
47
49
48
51
53
49
54
48
53
53
53
53
53
53
54
54
51
51
54
51
48
48
48
48
48
48
52
52
53
50
47
47
55
55
50
47
51
50
55
56
51
53
50
52
50
50
56
50
49
54
53
49
48
55
50
53
52
53
54
47
51
48
52
54
55
52
50
51
50
49
50
50
48
49
53
49
49
54
49
54
51
53
53
52
53
51
52
52
53
50
47
47
53
52
47
50
53
50
53
51
50
51
54
51
48
48
51
51
51
53
54
54
54
47
51
50
52
53
48
50
47
49
47
50
52
48
53
47
48
48
51
51
48
51
53
51
48
54
54
54
52
48
47
54
53
54
47
50
51
51
53
53
51
54
54
47
50
49
49
51
48
48
48
54
54
47
48
51
48
54
51
52
54
51
48
52
48
53
48
50
47
49
52
48
47
53
51
53
48
46
47
48
47
48
48
49
53
47
47
49
48
51
49
52
52
49
51
53
48
48
51
51
51
49
49
53
48
52
48
48
52
54
47
49
50
50
50
50
50
50
48
48
50
50
48
50
51
51
50
50
51
50
53
53
54
51
48
48
52
53
51
53
48
51
52
51
48
48
52
53
51
48
47
53
52
53
50
50
51
51
53
53
52
53
53
50
50
50
52
52
48
48
52
53
53
53
48
50
51
50
54
52
47
47
50
50
51
53
54
51
50
48
51
51
47
47
52
53
54
50
48
47
48
51
52
53
50
50
51
51
49
49
47
49
50
49
52
52
52
52
52
52
53
50
53
53
50
50
47
47
47
47
47
47
55
55
50
47
51
50
50
50
50
50
50
52
50
50
56
50
49
54
52
48
49
49
47
52
52
55
50
47
51
50
50
52
48
49
49
55
50
47
48
50
48
50
52
51
55
51
48
51
50
50
50
50
50
50
55
52
48
48
53
56
51
53
48
49
52
53
49
49
50
50
52
52
50
50
53
50
49
52
50
47
48
53
48
50
50
53
48
49
49
50
54
53
48
54
50
54
50
51
50
50
54
50
52
49
50
53
48
51
50
52
48
48
55
55
50
53
48
54
50
53
52
53
54
47
51
48
50
50
48
48
50
51
50
49
50
50
48
49
48
49
49
47
47
49
51
53
54
47
50
47
51
51
47
55
50
53
54
46
47
51
47
54
51
52
53
51
47
52
50
50
48
48
50
48
52
51
47
49
50
54
55
50
48
49
54
52
49
47
50
50
51
51
50
49
50
50
47
49
50
47
48
52
48
50
50
50
48
49
49
50
53
50
48
53
50
49
51
52
50
48
53
50
51
49
51
53
47
52
50
51
49
49
54
54
49
50
48
53
50
54
48
51
49
52
52
49
53
53
54
51
48
48
50
51
50
50
54
50
51
52
50
48
53
50
48
51
53
49
51
49
48
51
54
54
53
53
51
49
49
53
48
52
48
49
52
51
47
49
52
52
53
50
47
47
50
49
50
50
49
49
49
52
49
49
52
52
51
48
51
51
48
48
52
49
50
50
48
52
52
49
50
52
48
51
50
50
55
55
54
54
48
53
48
54
50
52
53
48
50
48
49
54
51
48
51
53
47
52
50
48
53
53
54
54
49
50
48
53
50
54
53
54
52
54
51
53
54
54
54
47
51
50
52
53
48
50
47
49
48
51
53
49
54
48
52
53
51
53
51
53
52
53
53
50
47
50
51
53
54
51
50
51
52
52
53
50
47
47
55
55
50
47
51
50
55
56
51
53
50
52
50
50
56
50
49
54
53
49
48
55
50
53
52
53
54
47
51
48
52
54
55
52
50
51
50
49
50
50
48
49
53
49
49
54
49
54
54
53
53
49
51
49
50
49
49
52
51
48
52
49
55
54
48
52
53
48
53
54
49
54
51
53
52
52
49
51
55
55
50
51
56
52
53
52
50
51
56
47
50
51
51
47
52
47
55
56
51
53
51
53
55
55
56
51
54
51
55
51
52
54
53
54
50
50
49
53
52
53
54
53
54
48
51
49
55
56
55
55
55
55
54
49
55
55
50
47
53
50
50
48
50
48
52
49
50
51
51
48
51
51
52
54
49
53
50
48
50
49
49
49
53
52
52
53
49
54
47
55
57
52
52
52
46
51
52
50
52
52
52
49
53
54
50
53
54
52
52
53
49
53
48
48
48
48
48
48
50
50
50
50
50
50
51
51
50
50
51
50
48
48
50
50
51
50
50
50
53
53
50
53
50
50
51
51
50
51
49
49
50
50
49
50
50
53
50
51
49
50
51
51
48
48
51
48
49
49
51
51
49
51
51
51
46
46
51
46
51
48
49
51
51
46
48
48
50
50
48
50
53
53
49
49
53
49
51
51
52
52
51
52
48
50
53
49
51
52
53
51
50
50
48
53
50
50
54
48
50
50
51
56
54
54
55
54
54
54
52
48
52
54
51
52
50
48
51
49
50
52
50
54
51
52
50
46
51
54
50
51
52
50
53
54
50
54
54
53
54
49
52
50
56
52
52
51
53
50
53
48
50
53
49
52
52
49
53
47
49
47
50
51
50
54
52
54
56
52
50
48
54
53
49
54
52
47
54
51
51
47
53
53
53
50
50
49
50
52
51
54
52
47
52
50
47
50
49
54
50
53
53
53
50
49
49
50
49
50
53
50
50
54
48
55
52
49
53
51
49
51
50
47
53
51
53
50
51
51
50
50
53
52
52
50
54
47
52
49
51
50
54
51
49
47
50
49
56
50
48
48
54
49
49
54
48
52
52
49
50
51
56
47
51
51
51
54
53
49
49
46
51
48
48
47
53
52
52
48
47
49
55
51
56
51
51
49
56
51
51
49
57
50
52
59
55
50
51
50
54
54
49
49
56
49
51
46
51
57
50
51
53
49
51
53
48
50
50
51
51
51
50
53
49
54
48
53
50
53
53
49
50
52
49
56
57
51
53
53
50
49
51
49
53
55
50
51
50
52
50
56
51
50
55
52
53
49
52
52
51
53
51
46
52
50
53
49
53
51
48
51
50
48
53
49
49
52
46
50
53
50
49
49
54
52
53
49
53
53
52
49
54
50
51
48
49
50
51
51
49
52
47
47
49
49
50
49
49
52
49
50
48
49
50
47
48
50
50
45
47
49
52
48
50
51
52
49
52
53
47
49
52
49
54
51
48
54
52
51
54
55
52
50
51
51
47
48
54
54
50
48
53
50
48
53
49
50
49
50
47
48
53
52
55
49
53
54
47
49
49
54
54
54
50
50
52
52
49
51
55
55
50
51
56
52
53
52
50
51
56
47
49
51
53
51
52
52
49
49
49
49
50
52
51
51
49
49
54
53
52
50
47
54
51
52
48
48
49
49
51
51
51
55
50
51
50
48
50
51
49
49
49
55
50
48
49
50
49
50
51
51
55
56
49
51
50
52
50
51
49
46
49
50
47
54
48
52
50
46
47
52
47
50
50
53
52
56
47
53
50
52
50
51
49
53
49
51
50
50
51
51
51
47
50
51
49
51
50
47
49
52
47
53
51
53
52
52
49
51
55
55
50
51
56
52
53
52
50
51
56
47
50
51
51
47
52
47
52
52
56
56
52
56
51
51
50
50
51
50
57
57
51
51
57
51
46
51
49
53
52
53
54
53
54
48
51
49
55
56
55
55
55
55
54
49
55
55
50
47
53
50
50
48
50
48
52
49
50
51
51
48
51
51
52
54
49
53
50
48
50
49
49
49
53
52
52
53
49
54
46
54
53
50
51
50
51
55
50
49
56
50
51
48
51
49
49
50
53
50
52
48
48
50
55
56
51
53
50
52
55
51
49
49
50
56
51
50
47
53
51
53
46
54
51
51
53
53
47
47
52
52
47
52
51
51
50
50
51
50
50
50
49
49
50
49
52
56
51
50
57
51
55
54
49
54
54
55
55
55
56
51
49
52
55
53
56
50
51
53
54
54
53
49
51
51
55
50
48
49
53
51
55
51
52
54
51
50
51
54
52
49
54
53
53
53
52
48
54
54
50
50
50
50
50
50
46
51
50
49
49
48
49
49
49
53
53
53
52
52
52
53
53
53
54
53
54
48
53
54
51
54
49
48
50
53
54
48
49
48
49
54
54
49
53
51
49
49
54
53
54
48
51
49
49
49
52
52
50
55
54
49
55
55
50
47
56
51
48
51
51
48
55
54
49
49
50
56
51
51
50
50
49
52
55
49
55
50
55
48
55
55
50
49
55
55
54
54
55
48
55
54
54
49
50
47
50
49
55
49
48
50
55
47
55
49
49
50
47
47
54
50
51
53
49
49
51
49
49
52
49
48
50
50
50
55
48
48
55
49
50
50
48
48
50
49
50
51
49
52
49
50
48
53
48
49
50
47
48
50
48
50
50
51
49
51
48
51
52
49
50
51
51
48
51
51
50
50
52
53
50
48
50
49
49
49
53
52
50
49
49
54
51
50
48
51
53
51
53
53
50
50
51
50
51
53
52
49
54
54
49
49
52
49
53
53
50
50
51
53
51
50
50
48
49
49
51
48
51
50
50
49
49
49
51
54
54
49
49
49
50
52
49
53
48
51
49
51
51
50
54
50
52
52
52
53
53
53
51
54
49
49
54
50
50
52
57
52
52
52
49
49
47
47
55
55
51
52
50
57
49
51
50
52
49
52
47
53
49
49
50
51
49
53
52
56
51
50
57
51
51
49
51
50
49
48
49
51
53
50
54
50
46
51
46
46
51
51
46
51
49
53
52
53
52
52
52
50
50
50
52
52
52
52
52
52
54
49
51
52
49
49
52
49
49
52
50
53
53
53
51
50
54
54
55
49
50
50
53
48
50
52
49
54
48
51
54
52
51
50
49
53
52
52
53
50
53
53
51
54
49
49
53
50
54
55
49
54
52
54
55
56
51
53
51
53
55
54
50
51
51
52
53
53
54
51
48
48
54
55
49
54
48
51
54
51
48
48
49
55
49
48
47
49
53
54
48
53
52
52
54
54
55
56
51
53
50
50
55
52
48
48
53
56
51
53
48
49
52
53
50
50
51
51
53
53
55
54
50
51
50
48
55
51
47
52
51
54
50
50
48
49
50
51
53
50
51
51
52
52
51
54
55
54
52
54
54
54
54
54
54
54
55
52
55
55
52
52
49
49
49
49
49
49
54
54
52
52
54
52
51
51
51
51
51
51
49
49
54
54
49
54
54
52
51
51
49
54
50
50
50
50
50
50
50
50
49
49
50
49
50
50
52
52
50
52
50
50
50
49
50
52
48
48
51
51
48
51
48
48
50
50
48
50
48
48
51
51
48
51
48
51
48
50
48
51
49
49
53
53
49
53
50
50
54
54
50
54
50
50
52
52
50
52
49
53
50
54
50
52
48
48
50
50
51
50
50
53
50
51
49
50
51
48
49
51
51
46
48
50
53
49
51
52
55
56
50
53
50
52
55
51
49
48
53
56
50
50
47
49
53
53
51
54
51
51
53
53
55
56
50
53
51
53
55
55
56
50
48
50
55
51
52
51
53
55
52
56
51
50
57
51
55
54
49
50
53
55
55
55
56
50
49
52
55
51
56
50
50
55
48
48
50
54
50
50
55
50
48
48
51
51
55
51
52
51
51
50
51
54
52
49
51
52
53
53
52
48
55
55
51
50
51
51
50
50
55
50
54
48
50
51
55
55
55
55
55
55
52
52
52
55
55
55
51
53
51
55
52
53
51
51
49
54
54
53
51
47
46
55
54
55
52
54
53
53
54
54
51
53
51
55
53
54
55
55
55
55
55
55
51
54
54
55
48
55
50
47
53
53
50
51
55
54
47
51
56
55
55
55
55
55
51
49
54
51
55
53
55
55
55
55
51
51
55
55
51
53
49
54
53
54
51
54
54
55
50
52
53
54
54
48
55
48
48
48
54
54
55
55
50
47
50
50
47
47
52
51
54
54
49
51
55
55
55
55
55
55
48
48
48
55
55
55
54
51
51
53
50
48
54
52
47
48
53
51
51
50
48
49
52
53
53
55
51
51
49
49
54
51
51
53
51
49
51
51
51
48
52
55
52
59
55
55
46
55
52
50
54
49
51
48
51
50
47
49
53
51
51
51
51
48
56
46
50
48
51
48
48
54
52
52
50
48
55
55
52
58
46
54
53
59
52
59
55
55
50
53
54
51
55
48
55
52
46
46
54
54
55
55
54
50
54
54
50
50
51
53
52
55
53
50
53
53
53
49
49
49
56
56
56
55
55
55
54
48
54
53
54
50
54
48
54
54
48
48
54
53
54
54
53
53
54
50
54
54
50
50
53
51
50
50
48
53
49
49
49
48
49
51
47
50
47
49
47
50
48
52
49
53
49
51
50
50
50
50
50
50
50
50
54
48
50
50
54
54
54
48
48
48
50
50
50
50
50
50
51
56
51
51
56
56
51
56
54
54
55
54
54
54
54
54
54
54
55
55
55
54
54
54
54
54
54
54
54
54
54
54
52
48
52
54
52
52
52
48
48
48
52
52
52
54
54
54
51
52
50
48
51
49
52
52
53
53
51
52
50
46
51
54
50
51
52
50
51
52
50
54
51
52
50
48
50
48
51
51
49
51
50
52
50
48
49
50
49
50
51
51
52
51
49
51
47
47
52
52
52
53
50
51
49
53
53
52
50
47
46
53
50
54
46
51
51
51
52
52
50
46
47
54
50
46
50
45
46
50
46
50
52
47
46
55
51
54
51
47
46
51
54
51
51
51
52
53
51
52
51
50
51
52
49
51
51
52
53
53
54
54
50
47
46
51
52
54
51
52
50
48
51
49
50
52
50
54
51
52
50
46
51
54
50
51
52
50
53
54
50
54
54
53
54
49
52
50
56
52
52
51
53
50
53
48
50
53
49
52
52
49
53
47
49
47
50
50
47
47
50
47
53
53
53
53
53
53
50
50
51
51
50
51
50
47
53
53
53
50
50
49
50
52
51
54
52
47
52
50
47
50
49
54
50
53
53
53
50
49
49
50
49
50
51
49
51
53
47
53
51
48
52
50
48
50
49
46
52
52
49
50
49
53
48
49
52
50
54
53
54
49
53
54
51
54
47
48
50
53
54
46
47
48
47
54
54
49
53
52
47
49
54
53
54
49
52
50
51
51
49
49
53
50
53
48
50
53
49
52
53
50
50
48
50
50
56
54
47
49
54
52
54
54
51
51
51
49
54
50
52
53
51
47
53
53
53
50
50
50
53
53
54
47
54
53
53
48
53
52
49
52
54
49
53
53
53
52
54
48
48
53
52
52
54
49
51
52
47
49
51
49
51
49
48
53
53
53
53
50
47
47
54
48
49
53
47
53
50
51
50
54
52
53
50
51
49
50
49
51
50
47
46
50
53
54
51
51
52
52
54
54
51
51
48
48
51
48
53
53
53
53
53
53
51
51
51
51
51
51
50
47
53
53
50
51
56
54
47
49
54
52
56
52
50
48
51
49
54
49
50
53
48
51
54
54
53
53
53
53
49
53
49
49
53
54
49
54
52
47
50
52
53
50
52
48
47
50
54
54
53
50
51
51
51
47
51
51
47
47
50
47
52
52
50
50
53
53
53
53
53
53
53
53
53
50
50
50
50
49
53
52
50
52
50
48
49
50
49
50
51
53
49
53
50
52
51
53
49
51
52
54
50
49
50
52
51
54
52
47
52
50
47
50
50
50
52
52
49
53
48
51
50
50
49
51
52
52
53
52
53
52
52
47
48
50
48
47
53
50
51
48
50
50
53
53
53
48
50
50
49
53
49
49
53
54
50
50
53
53
50
52
53
49
50
48
53
50
53
53
49
52
53
53
50
53
49
51
51
49
51
51
53
51
50
52
53
53
49
48
50
51
49
49
49
53
50
50
53
50
52
53
48
55
51
50
51
53
49
51
47
52
50
50
54
54
48
47
46
51
52
55
51
51
47
52
51
52
51
49
54
51
48
53
50
47
53
53
50
51
51
51
53
51
50
53
54
49
51
52
47
49
52
49
51
49
49
51
53
53
54
51
51
51
54
48
49
53
51
53
50
47
50
50
47
47
50
47
53
53
53
50
53
53
53
51
51
51
53
53
53
50
50
50
51
53
49
51
51
51
51
51
50
50
50
52
53
53
50
48
50
51
53
53
50
53
52
52
52
50
54
47
52
49
50
50
48
48
49
47
50
49
56
50
48
48
50
51
49
47
54
51
52
50
54
47
51
48
52
52
47
53
51
50
54
46
47
51
47
54
52
52
50
52
47
52
49
49
52
52
50
48
51
52
47
48
49
50
54
50
48
47
48
51
48
51
49
49
47
47
50
49
50
50
47
49
50
47
48
53
48
50
50
50
48
49
49
50
54
50
48
54
50
48
52
52
50
48
54
50
52
49
52
54
47
52
49
47
49
49
54
54
48
50
48
54
50
52
52
50
54
47
52
49
51
50
54
51
49
47
50
49
56
50
48
48
54
49
49
54
48
52
52
49
50
51
56
47
51
51
51
54
53
49
49
46
51
48
48
47
53
52
52
48
47
49
52
52
50
50
52
50
54
54
49
49
54
49
51
51
48
48
51
48
51
49
49
49
56
49
51
46
51
57
50
51
53
49
51
53
48
50
50
51
51
51
50
53
49
54
48
53
50
53
53
49
50
48
49
52
50
49
53
53
50
49
51
49
53
48
50
47
50
47
47
49
51
50
50
49
50
51
49
52
49
50
47
53
48
49
50
46
47
53
47
50
50
54
49
56
47
54
52
49
50
51
56
47
56
56
46
46
52
49
49
46
51
48
48
47
52
48
55
45
46
48
51
50
47
54
52
51
53
53
46
46
56
46
50
53
51
48
54
49
53
53
52
45
49
49
49
49
50
45
50
49
49
46
48
47
51
47
50
48
48
48
48
47
50
46
46
48
47
47
50
52
49
53
47
54
49
54
56
46
46
48
52
52
52
49
48
48
50
46
47
48
49
48
55
51
56
51
50
48
55
52
47
52
52
51
56
50
48
49
50
51
50
55
51
51
49
49
52
52
50
50
52
50
50
50
50
50
50
50
52
52
49
49
52
49
52
50
54
49
51
48
56
50
47
49
50
51
56
51
51
49
56
46
50
50
51
48
49
49
57
57
53
49
50
50
52
58
46
53
58
59
52
59
55
50
50
53
54
51
55
48
50
56
51
51
51
49
50
50
54
54
54
54
54
54
51
49
49
49
51
48
49
49
49
49
49
49
56
56
56
49
49
49
51
46
58
57
51
57
51
45
46
48
46
51
51
58
46
53
50
57
49
58
46
49
57
51
51
46
51
57
50
51
53
49
51
53
48
50
50
50
53
53
50
53
47
50
47
52
49
52
53
53
54
46
54
53
53
49
48
50
48
47
54
53
51
48
53
50
54
47
47
48
50
50
50
58
46
47
50
51
51
51
53
53
50
53
54
53
51
48
51
53
50
50
50
52
53
53
49
58
46
49
51
54
49
51
47
51
50
53
54
47
48
48
53
51
50
50
50
53
53
53
53
49
50
48
49
56
52
49
52
53
47
52
49
52
50
50
52
52
49
50
48
54
50
56
52
52
49
52
54
50
49
54
53
46
46
48
52
50
54
49
51
48
49
51
47
51
51
53
50
51
49
57
47
54
57
51
56
46
50
49
53
53
53
46
53
53
50
46
50
48
49
48
51
49
51
51
49
49
51
49
49
49
56
49
53
53
53
55
55
55
50
50
50
51
51
51
50
58
46
49
51
52
50
52
50
56
50
53
54
47
50
48
56
51
51
51
51
53
50
50
55
52
53
49
52
50
53
53
54
51
48
48
53
49
56
50
51
51
50
48
53
49
49
56
48
51
53
49
52
50
48
51
55
55
52
52
51
49
49
53
48
52
48
50
52
52
47
49
50
50
48
50
51
50
51
53
51
51
53
53
54
51
54
54
51
51
52
55
52
52
55
55
53
49
50
50
51
51
52
49
50
53
48
51
50
50
56
56
50
50
51
53
48
54
50
51
50
48
50
48
49
56
51
48
51
50
47
52
50
48
53
53
49
49
49
50
48
53
50
56
48
51
49
52
52
49
50
50
48
50
51
50
50
51
50
50
54
50
51
52
50
48
53
50
49
49
50
51
49
53
47
52
51
50
50
49
51
49
51
50
49
48
49
51
53
50
54
50
48
48
50
50
51
50
50
53
50
51
49
50
51
48
49
51
51
46
48
50
53
49
51
52
51
51
47
52
51
52
51
49
54
51
48
53
51
48
53
53
51
51
51
51
53
51
50
53
52
52
49
52
54
50
49
54
53
46
46
48
52
50
50
50
52
49
49
51
47
51
51
53
50
52
56
51
52
51
49
49
51
51
52
52
51
51
50
56
49
51
50
51
49
52
47
53
51
52
56
51
52
51
52
56
51
50
57
51
52
50
50
55
51
55
52
51
52
49
50
52
55
50
55
55
50
50
47
52
51
50
50
49
54
54
54
49
49
49
51
51
51
54
54
54
54
50
51
52
49
49
52
50
49
52
51
55
50
50
51
50
55
55
55
49
51
50
55
48
50
51
49
52
48
51
52
51
51
50
50
52
52
52
53
50
49
49
51
54
50
49
52
50
53
51
50
50
48
53
53
51
53
53
51
51
50
50
50
50
50
50
48
53
48
48
53
53
53
51
50
50
48
53
50
50
54
48
50
50
51
56
54
54
55
54
54
54
52
48
52
54
55
50
55
55
50
50
55
50
50
54
52
51
50
50
50
54
54
54
52
52
52
51
51
51
51
50
51
51
50
50
51
50
54
54
52
50
54
54
54
54
54
54
52
52
52
50
50
50
51
53
51
51
53
53
51
53
50
51
53
52
50
50
50
51
51
51
53
53
53
52
52
52
52
50
52
53
50
54
51
50
51
52
49
51
47
52
54
54
55
55
50
47
46
51
52
54
52
50
54
55
50
54
53
50
51
53
49
55
50
47
53
53
50
51
51
55
48
48
54
56
54
50
51
53
47
49
53
50
51
49
49
55
51
51
54
51
53
53
54
48
49
53
55
53
52
51
52
52
51
51
51
48
53
53
51
51
51
51
51
53
53
53
55
55
55
55
55
55
51
53
49
51
51
55
51
55
48
48
50
52
53
53
48
48
48
51
54
54
50
53
56
56
50
48
50
48
48
54
52
48
52
50
47
52
49
52
53
53
48
48
48
50
48
54
50
54
50
48
53
48
48
54
52
52
50
48
50
54
52
50
54
49
51
48
50
54
50
52
54
53
50
52
49
52
47
54
52
52
56
46
50
54
50
50
53
46
48
48
50
46
50
48
54
48
51
53
51
51
53
53
52
50
50
50
52
49
53
53
53
55
55
55
54
54
54
49
49
49
50
58
46
49
51
54
50
54
50
52
50
53
54
47
50
48
52
51
54
54
51
53
53
53
54
55
55
51
50
52
52
51
49
48
51
50
55
50
50
47
56
50
50
51
53
48
52
50
50
50
50
50
50
50
50
50
46
46
50
46
52
52
52
52
52
52
49
49
49
45
51
51
51
55
55
50
55
52
51
56
55
51
49
51
54
50
51
53
52
49
57
52
48
52
52
51
55
52
55
48
51
50
55
53
53
54
50
52
49
50
51
54
52
52
57
50
55
49
47
49
50
52
54
53
50
54
49
49
49
45
51
51
53
52
51
53
51
52
52
54
50
52
52
53
46
46
50
50
50
52
52
51
49
48
51
50
55
50
50
47
56
50
45
49
52
47
49
49
51
51
54
54
46
50
54
51
50
54
56
55
55
50
47
51
53
51
50
53
50
50
52
52
51
51
49
48
50
48
54
51
50
50
53
51
49
49
50
48
50
49
51
49
51
51
50
49
50
50
50
47
49
47
50
50
47
51
49
50
50
46
47
52
47
50
50
53
50
56
47
53
46
50
54
49
50
53
50
52
50
50
51
51
51
48
54
53
50
49
50
50
50
52
47
53
51
51
50
50
51
50
49
49
45
45
49
45
53
53
51
51
53
51
50
50
50
46
52
52
53
54
54
50
46
50
53
51
50
53
51
54
54
50
47
47
49
50
49
49
50
50
52
52
52
53
51
52
48
52
52
53
49
53
54
53
51
54
50
49
56
52
48
52
51
51
53
53
54
52
52
53
49
53
54
49
48
48
51
52
52
52
49
54
52
53
53
51
50
50
52
52
50
49
48
44
52
50
49
49
49
49
49
49
49
45
49
49
45
45
51
51
51
51
51
51
51
55
55
50
55
52
48
48
52
52
49
51
54
50
51
53
52
49
51
47
47
51
48
52
53
55
55
50
52
50
53
53
49
49
52
55
55
48
49
48
49
55
53
49
55
55
49
49
49
49
50
50
48
52
51
53
49
54
50
56
55
54
50
49
53
51
48
49
49
49
51
51
54
50
54
53
49
53
54
49
50
47
50
54
53
54
50
51
52
53
48
54
50
48
53
49
53
49
48
52
48
53
53
52
53
57
49
49
49
51
48
48
52
52
52
54
50
48
53
51
55
52
55
48
51
50
49
49
53
53
50
52
49
50
51
54
52
52
50
47
48
52
46
52
49
52
55
48
48
49
53
49
48
51
52
52
55
47
48
48
48
55
49
49
52
51
48
49
51
51
51
51
49
53
55
49
48
49
49
53
53
52
49
54
50
54
50
50
50
50
52
52
49
50
52
54
47
51
49
48
49
48
49
49
58
52
49
53
57
54
49
52
49
49
54
52
53
49
49
53
49
58
49
50
53
57
48
49
50
52
55
55
49
49
47
52
49
49
58
49
51
54
54
49
50
53
50
50
50
46
52
52
53
49
49
50
48
53
53
49
51
51
49
58
46
50
53
48
57
50
51
54
51
51
52
52
51
48
54
53
50
49
50
50
50
57
47
53
49
49
49
45
51
51
49
55
49
49
55
55
48
52
48
48
52
52
51
49
51
51
49
49
51
47
48
52
47
52
53
47
53
51
49
49
49
50
48
48
52
52
47
54
50
48
53
52
52
50
49
53
47
49
49
50
53
52
48
49
51
51
51
51
50
50
47
52
49
49
58
49
54
55
55
51
50
52
52
51
49
48
51
50
55
50
50
47
56
50
50
51
53
48
52
50
53
54
54
50
50
52
52
53
51
52
51
53
54
52
52
53
50
52
49
49
49
45
51
51
51
55
55
50
55
52
51
56
55
51
49
51
54
50
51
53
52
49
57
52
48
52
52
51
55
52
55
48
51
50
55
53
53
54
50
52
49
50
51
54
52
52
57
50
55
49
47
49
51
52
53
48
57
50
49
55
48
52
51
49
51
47
48
52
47
52
52
50
51
50
47
49
53
53
54
53
50
52
51
55
55
48
52
50
55
53
49
47
52
49
53
52
52
48
53
49
51
56
50
54
52
54
51
53
51
55
55
55
51
51
52
55
52
55
50
49
54
54
51
54
50
51
50
49
51
50
50
51
49
47
53
52
49
50
49
52
50
49
53
48
52
50
51
50
54
49
55
47
53
48
56
51
52
50
56
49
50
49
50
50
49
52
53
49
52
52
50
56
55
52
53
51
50
49
54
49
53
48
50
53
52
50
51
53
51
48
50
48
50
48
50
52
53
53
55
55
53
55
55
55
56
56
55
56
54
54
53
53
54
53
53
55
55
56
54
53
54
54
55
55
54
55
49
49
51
51
49
51
56
56
49
49
56
49
54
55
49
51
56
49
49
49
51
51
49
51
54
54
49
49
54
49
47
47
48
48
47
48
49
51
54
49
47
48
56
56
54
54
56
54
55
55
51
51
55
51
51
51
52
52
51
52
56
54
55
51
51
52
46
52
51
51
51
51
50
54
53
46
50
53
49
51
49
49
53
53
51
53
52
50
53
53
51
54
50
49
51
50
50
54
54
52
49
51
54
49
55
52
49
50
52
47
49
51
49
52
51
52
51
48
52
48
55
55
54
48
47
49
50
48
55
48
49
48
53
48
49
54
48
54
51
56
55
53
50
53
55
55
55
49
56
56
55
53
54
55
52
48
49
52
47
48
52
49
55
50
55
52
50
51
51
48
54
49
49
54
55
53
55
56
52
48
50
52
48
48
45
48
53
48
51
53
50
53
52
48
51
49
48
48
46
50
51
48
55
48
50
53
50
48
55
49
55
50
49
48
51
49
54
50
52
53
49
48
54
50
51
53
52
52
52
49
51
52
48
52
52
52
54
48
50
49
55
54
51
55
52
54
49
49
50
47
50
50
52
49
51
48
50
55
50
51
51
54
51
50
51
54
51
54
50
54
52
53
52
54
54
54
49
50
49
53
53
53
51
49
51
51
49
50
50
48
49
50
50
51
50
52
49
50
51
50
49
53
51
50
48
50
53
49
53
52
52
53
48
48
53
54
49
53
52
51
53
50
53
49
49
51
49
54
46
54
46
54
53
48
52
48
46
52
51
51
54
52
53
48
51
53
50
53
51
50
52
51
50
53
48
51
52
48
51
48
52
56
51
50
57
51
51
46
51
49
49
48
52
48
56
46
46
48
52
54
54
55
53
52
53
54
48
50
55
48
48
50
53
48
46
47
55
53
54
50
50
51
51
46
49
51
48
51
52
47
51
49
48
48
54
52
55
53
53
49
49
51
48
50
51
49
53
50
53
50
50
53
53
50
52
48
48
50
53
54
54
51
51
48
48
51
47
50
51
49
51
51
53
53
50
52
51
55
55
48
52
50
55
53
49
47
52
49
50
52
53
53
53
54
50
50
50
50
51
53
53
52
49
50
52
53
54
48
47
47
52
53
49
49
50
50
52
52
52
55
55
48
51
47
53
52
49
49
52
55
55
48
49
48
49
55
52
49
55
52
49
49
48
53
49
47
47
47
50
48
47
49
49
53
49
46
47
48
47
49
48
49
53
52
47
49
51
53
53
49
50
49
50
52
53
53
52
52
52
48
53
52
49
49
48
49
50
53
47
49
53
53
54
53
50
52
51
55
55
48
52
50
55
53
49
47
52
49
53
52
52
48
53
49
54
54
52
52
54
52
53
53
49
49
53
49
53
53
53
53
53
53
54
49
54
54
51
54
50
51
50
49
51
50
50
51
49
47
53
52
49
50
49
52
50
49
53
48
52
50
51
50
54
49
55
47
53
48
56
51
52
50
56
49
50
49
50
50
49
52
53
49
52
52
50
56
55
52
53
48
50
49
53
51
52
48
52
52
52
47
54
51
51
48
50
48
49
50
47
54
51
56
50
54
51
53
51
52
49
49
53
56
50
48
47
49
51
54
48
53
52
52
54
54
55
55
50
50
55
50
54
54
48
48
54
48
50
50
51
51
50
51
54
52
53
49
53
53
51
52
50
55
54
53
51
53
51
55
52
50
50
54
51
50
55
48
55
55
51
51
55
55
51
50
47
49
53
51
51
51
52
55
53
53
51
54
52
52
55
52
52
52
50
48
55
55
50
49
50
50
49
49
54
49
53
47
49
50
54
54
54
54
54
54
51
51
51
54
54
54
52
51
50
49
51
50
53
52
50
53
52
51
50
49
50
54
50
50
52
55
51
51
50
55
50
51
50
49
51
50
52
52
50
50
52
52
49
50
49
52
50
49
51
47
51
49
49
49
50
52
50
50
49
51
53
53
53
53
52
50
50
49
49
50
47
50
53
53
52
52
52
52
49
49
50
52
50
49
49
50
50
49
48
49
50
49
50
50
52
49
50
53
53
50
49
49
52
48
53
53
50
55
53
55
52
50
53
50
52
52
52
52
50
50
50
53
51
50
50
50
50
49
55
47
49
54
49
50
47
47
48
49
55
46
47
48
47
55
50
49
49
53
47
49
54
49
55
47
53
48
53
53
53
53
52
49
50
49
50
50
49
52
53
49
52
52
50
49
56
50
47
49
52
51
53
53
49
49
53
53
51
53
52
52
50
56
56
56
52
48
49
49
50
50
51
52
51
50
50
49
52
52
47
51
51
47
53
52
50
52
51
53
53
52
52
52
50
49
49
53
47
49
49
49
53
53
53
53
52
52
52
49
52
52
51
53
50
52
56
53
51
53
53
51
50
49
50
50
55
55
52
52
52
51
53
53
49
49
48
49
50
50
47
49
50
50
53
49
50
49
54
52
53
49
53
53
53
55
53
53
53
50
49
49
53
49
53
53
54
49
54
54
49
49
54
49
54
54
51
54
53
53
53
48
48
48
50
50
50
53
53
53
52
50
53
52
50
55
52
50
52
50
51
48
51
51
53
53
53
53
50
53
51
50
48
50
50
48
49
50
47
49
50
48
53
53
50
52
50
50
53
49
48
48
51
53
50
52
52
53
52
52
51
51
51
53
51
56
55
51
50
52
56
53
51
55
51
53
50
50
50
46
52
52
52
52
51
51
46
50
52
51
50
50
54
52
51
50
47
53
52
51
46
54
51
51
53
53
51
56
55
51
48
52
51
53
49
54
50
56
55
54
50
49
53
51
49
50
50
50
52
52
56
53
51
55
49
53
56
49
48
49
51
53
51
52
49
53
58
55
55
51
51
51
53
53
52
55
51
51
54
55
51
51
51
51
51
51
51
47
51
51
47
47
53
53
53
53
53
53
47
47
53
53
47
53
52
52
52
52
52
52
52
52
52
52
52
52
47
53
52
52
52
52
51
51
58
58
51
58
54
54
51
51
54
51
50
50
51
51
50
51
51
58
54
51
50
51
49
49
51
51
49
51
54
54
49
49
54
49
47
47
48
48
47
48
49
51
54
49
47
48
54
54
49
49
54
49
53
53
51
51
53
51
49
49
53
53
49
53
54
49
53
51
49
53
53
55
55
56
54
53
54
55
49
51
56
49
49
51
54
49
47
48
56
54
55
51
51
52
51
56
51
54
51
53
51
52
49
54
50
56
51
48
47
53
51
54
48
51
52
52
54
54
51
56
51
54
52
54
51
53
51
51
54
51
51
51
52
54
54
50
54
52
53
49
53
53
51
52
50
51
51
53
51
53
51
51
52
50
50
51
51
50
51
51
54
54
54
51
51
51
51
50
47
54
52
51
51
51
52
54
53
53
51
49
52
52
54
51
54
54
53
46
50
50
51
51
51
51
51
51
47
52
51
50
50
49
50
50
50
54
54
54
53
53
53
54
54
54
51
55
55
53
50
52
51
52
50
53
54
55
55
51
49
54
56
53
49
53
51
51
53
53
51
55
55
53
51
53
52
54
52
54
54
51
56
54
53
51
54
54
47
54
51
56
54
55
52
53
49
55
54
54
52
54
52
54
54
50
51
53
52
49
54
49
54
54
53
49
51
51
56
53
51
53
55
54
56
54
53
51
47
49
52
54
53
48
51
53
54
54
54
54
54
54
50
52
50
50
52
52
47
50
55
54
51
49
54
54
54
54
54
54
54
54
54
51
51
51
52
51
55
51
50
49
52
49
48
50
53
51
55
52
50
49
53
51
54
50
51
51
50
50
52
51
55
51
51
50
55
54
51
51
53
54
52
53
52
54
54
54
49
57
50
51
49
50
55
53
48
49
53
54
55
54
51
51
51
51
50
51
51
50
51
47
53
53
52
48
54
54
52
52
49
54
50
53
52
53
52
54
48
52
51
54
52
52
54
53
54
54
48
55
54
54
52
54
52
52
54
54
53
52
53
54
51
48
50
50
50
47
47
47
54
54
54
50
50
50
51
50
49
53
55
54
51
50
51
51
50
50
49
53
49
49
53
53
55
54
55
55
54
54
46
52
51
51
51
51
50
57
53
50
49
50
48
50
53
48
46
47
53
48
52
50
48
52
50
54
50
50
54
54
50
54
53
46
50
53
53
53
53
46
46
46
50
50
50
53
53
53
49
51
49
49
51
51
49
51
49
49
53
53
49
49
49
49
49
49
53
53
53
53
53
53
51
53
51
51
53
53
51
53
52
50
53
53
52
52
52
50
50
50
53
53
53
53
53
53
51
54
50
49
51
50
50
50
52
52
49
51
54
49
55
52
49
50
54
50
49
51
54
52
52
54
50
49
51
47
53
52
50
48
52
54
50
49
50
49
50
50
52
50
54
51
50
50
49
49
51
51
50
52
50
52
50
46
51
54
54
51
49
48
51
52
48
50
49
49
51
51
54
49
51
52
49
50
54
48
49
49
49
54
51
51
49
49
50
52
50
51
49
50
52
50
53
50
50
52
50
51
52
47
53
52
50
50
49
51
49
49
51
51
49
51
49
50
51
52
51
54
50
49
51
50
50
54
54
52
49
51
54
49
55
52
49
50
52
47
49
51
49
52
51
52
51
48
52
48
55
55
54
48
47
49
50
48
55
48
49
48
53
48
49
54
48
54
47
47
54
54
47
54
51
51
56
56
51
56
54
54
55
55
54
55
46
50
47
48
52
49
55
50
55
52
50
51
51
48
54
49
49
54
55
53
55
56
52
48
50
52
48
48
45
48
56
51
47
52
51
51
51
47
49
52
47
48
46
53
50
55
53
54
51
48
49
48
48
52
53
52
51
48
52
51
52
53
49
47
51
52
51
48
49
48
49
51
53
49
52
52
49
49
51
52
51
48
52
48
54
54
50
50
49
49
50
48
55
48
49
48
53
48
53
49
48
48
55
53
49
52
49
55
50
50
54
54
54
50
51
48
54
49
48
54
47
47
49
53
49
49
50
50
51
47
51
50
50
48
49
48
49
48
51
52
49
49
48
48
51
48
48
49
48
48
53
48
52
53
49
49
52
49
54
50
48
49
49
49
49
49
54
54
51
48
48
49
54
49
51
56
55
53
50
52
51
52
50
48
50
56
55
51
49
49
53
53
50
52
50
50
53
53
47
47
51
51
47
51
50
50
56
56
50
56
52
52
54
54
52
54
47
54
51
56
54
55
55
53
49
52
49
55
55
55
55
49
54
50
51
52
55
49
49
48
56
56
51
50
56
56
55
53
51
49
53
53
55
53
54
55
47
49
52
48
54
48
55
48
52
52
55
51
48
48
49
52
49
49
52
52
46
50
49
55
51
53
47
47
47
48
48
48
52
52
52
49
49
49
55
50
53
52
55
52
55
50
51
50
51
55
51
53
51
49
50
52
51
53
51
51
52
51
55
50
55
52
50
51
51
48
54
49
49
54
47
47
49
49
45
48
50
52
48
50
46
48
51
51
52
47
52
51
51
48
48
54
49
47
52
48
55
48
49
54
52
48
48
48
54
54
55
53
51
49
53
53
46
46
56
56
47
49
52
52
55
48
56
48
52
52
45
55
48
48
50
53
51
51
51
52
51
51
48
55
47
49
52
48
48
48
48
55
45
45
45
48
48
48
53
48
50
52
50
53
52
48
53
53
50
50
49
51
51
51
53
53
50
51
49
50
51
53
53
50
49
51
50
51
52
49
50
54
48
49
47
54
51
56
54
55
51
51
48
55
46
56
53
48
52
52
49
49
52
48
54
50
48
48
51
51
50
54
49
49
51
48
48
49
48
49
46
50
46
46
50
50
46
50
47
48
52
49
51
51
51
48
48
48
55
55
55
48
48
48
50
53
51
51
51
53
50
53
50
48
47
49
52
48
50
48
48
55
55
55
46
56
49
49
55
50
49
48
51
49
50
50
49
49
49
48
54
50
51
53
52
52
50
54
49
48
52
53
49
50
49
48
48
48
51
49
48
51
50
50
49
47
48
48
48
49
49
49
50
51
48
49
51
51
48
48
50
49
54
49
48
48
49
50
52
52
50
53
52
53
50
47
49
49
48
48
54
50
52
53
48
51
54
49
50
47
50
54
53
52
50
51
52
53
48
52
50
48
53
52
51
49
50
49
48
53
49
49
51
52
48
49
49
48
51
51
52
52
48
52
50
48
53
52
55
50
49
48
51
49
54
50
52
53
49
48
54
50
51
53
52
52
52
49
51
52
48
52
52
52
54
48
50
49
55
54
51
55
52
54
49
49
50
47
50
50
52
49
51
48
50
55
49
49
57
57
49
57
50
50
51
51
50
51
49
49
50
50
49
50
52
51
49
53
53
53
51
49
51
51
49
50
50
48
49
50
50
51
50
52
49
50
51
50
49
53
51
50
48
50
53
49
53
52
52
53
48
48
51
50
49
53
48
56
49
50
48
49
49
51
49
54
53
55
53
52
54
48
52
52
52
53
48
48
51
52
54
47
48
47
48
54
53
48
52
50
48
48
52
52
54
48
50
49
51
51
51
51
51
54
49
49
50
47
50
50
52
49
50
50
49
54
55
53
48
48
53
54
52
52
48
48
51
51
50
54
51
50
55
55
52
52
51
47
54
54
49
49
50
52
50
49
49
49
50
50
49
49
50
50
51
50
47
50
50
53
53
50
50
50
53
49
52
52
48
48
52
48
51
51
53
51
51
51
51
54
48
48
50
53
50
50
55
51
50
51
51
54
50
49
50
49
48
49
53
51
51
52
50
51
53
54
51
50
51
51
50
50
53
53
52
52
53
52
53
53
51
51
53
51
47
47
49
49
47
49
49
57
50
51
49
50
51
53
48
51
52
54
51
54
51
54
51
51
50
51
51
50
54
53
50
50
53
50
54
54
52
52
49
53
55
53
52
53
52
54
48
52
51
53
52
52
54
54
54
54
46
55
54
54
49
50
49
49
50
50
52
51
52
50
46
48
49
49
49
53
53
53
53
53
53
53
53
53
51
49
52
51
51
51
51
48
49
53
49
51
53
52
49
54
52
51
54
52
49
54
51
50
51
49
51
51
49
50
50
48
49
50
50
51
48
48
52
52
48
50
51
48
47
49
47
51
50
50
51
52
51
50
50
48
52
51
52
51
51
49
52
52
50
51
51
53
53
52
51
51
50
52
49
50
52
52
49
49
51
51
48
52
51
49
49
52
50
50
51
51
48
50
50
50
49
52
49
54
53
53
54
53
53
52
48
52
51
53
51
52
50
52
48
48
48
50
50
50
53
49
50
49
52
53
49
49
51
53
48
49
51
48
53
53
52
52
52
52
50
48
53
53
51
49
51
48
48
53
52
48
52
48
53
51
49
57
50
51
49
50
54
53
53
52
49
51
53
48
52
48
48
48
48
48
51
51
49
53
53
53
52
48
54
54
50
53
49
50
53
51
52
51
52
52
51
51
52
51
49
53
53
53
53
53
53
50
50
50
53
53
53
49
49
49
49
52
49
54
53
51
49
51
49
54
48
52
51
53
49
52
54
52
46
46
49
51
54
54
47
55
52
47
53
48
50
50
50
46
52
52
57
52
48
53
52
52
52
49
53
52
52
49
46
50
52
47
53
48
51
54
47
47
55
55
51
47
54
52
50
49
50
48
50
53
47
53
51
50
49
45
53
51
47
53
47
47
53
53
52
52
52
52
52
52
55
53
55
55
53
53
57
52
48
52
52
52
53
52
53
57
49
49
49
50
48
48
53
53
52
54
50
48
53
52
52
49
49
53
52
49
49
49
53
52
48
49
51
51
53
53
52
52
52
52
49
49
58
49
51
54
54
49
50
53
51
50
49
45
53
51
53
49
49
50
48
53
53
49
51
51
49
58
50
50
53
49
50
49
55
50
54
48
50
51
53
55
53
53
53
50
49
49
53
49
53
53
53
55
55
56
54
53
54
55
49
51
56
49
49
51
54
49
47
48
56
54
55
51
51
52
53
50
49
51
50
51
52
49
50
54
48
49
47
51
50
56
52
54
51
51
48
55
46
56
51
49
51
48
48
53
52
48
52
48
53
51
53
52
53
51
47
49
54
53
53
52
49
51
51
53
52
51
52
50
50
50
49
49
52
52
52
51
53
52
49
49
48
50
50
52
47
49
49
52
52
51
52
50
54
52
53
49
53
53
52
47
54
48
50
51
53
50
53
49
47
51
47
52
47
47
52
52
55
50
54
48
50
51
53
53
53
51
51
51
53
53
53
53
53
53
52
47
53
52
50
55
52
47
52
50
50
51
54
54
53
53
48
48
50
53
50
50
51
50
50
50
49
53
47
49
53
50
53
53
47
51
53
53
53
49
49
49
51
53
47
52
51
53
46
52
51
51
51
51
46
52
46
46
52
52
51
51
51
51
51
51
51
51
51
51
51
51
46
52
51
51
51
51
50
54
53
46
50
53
49
51
49
49
53
53
51
53
52
50
53
53
47
52
47
47
52
52
47
52
53
51
53
53
53
53
53
51
51
51
53
53
53
53
53
53
47
54
47
47
54
54
47
54
54
49
47
48
54
54
54
49
49
49
47
47
47
48
48
48
53
52
53
53
52
52
53
52
52
50
48
52
52
52
52
50
50
50
48
48
48
52
52
52
52
47
50
52
49
52
52
47
53
52
50
50
49
51
50
50
52
52
49
51
49
50
51
52
52
47
50
52
49
52
53
48
53
54
49
49
47
54
51
56
54
55
50
52
49
53
54
52
53
48
52
53
49
49
53
48
54
50
49
49
53
53
50
54
54
54
51
48
49
49
49
49
47
50
47
47
50
50
47
51
50
56
52
54
55
55
55
52
52
52
49
49
49
48
48
48
50
53
51
51
51
52
50
52
49
53
47
49
52
48
49
48
53
55
54
54
46
56
52
52
54
49
50
49
52
49
49
49
51
54
48
49
51
48
54
54
51
51
52
52
50
48
53
49
54
49
54
51
52
49
54
50
52
53
49
47
49
57
50
51
49
50
49
52
48
53
48
52
53
50
52
54
48
48
54
50
51
51
49
47
52
52
52
48
53
53
50
53
49
50
47
51
53
52
53
53
52
52
53
52
53
51
47
49
54
54
54
51
51
51
54
54
54
49
49
49
49
52
49
54
53
52
49
52
48
53
48
52
51
53
48
52
53
52
48
48
49
51
52
52
55
56
50
51
51
53
50
52
52
54
52
54
51
51
51
51
51
49
54
54
55
52
49
49
49
51
50
51
52
54
55
55
54
53
50
53
50
54
49
52
51
50
51
51
51
47
53
53
51
56
51
51
51
53
56
56
55
54
50
52
55
53
51
51
50
51
51
51
48
47
53
51
55
53
56
54
51
52
50
54
55
53
51
53
51
51
50
55
51
48
54
52
51
52
54
55
47
50
47
51
53
51
51
50
50
48
53
49
51
51
53
52
53
53
54
50
53
52
53
53
55
56
50
51
51
53
50
52
52
54
52
54
51
51
51
51
51
49
51
53
51
46
52
50
55
56
50
51
46
54
55
56
50
49
50
56
50
53
51
50
53
51
46
54
51
51
53
53
50
52
52
54
51
53
50
53
49
49
54
52
52
51
48
50
53
54
51
51
52
52
54
54
51
51
51
51
50
48
51
52
51
48
52
51
51
50
48
53
50
51
50
55
51
51
49
49
51
54
55
54
52
54
54
54
54
54
54
54
55
52
55
55
52
52
49
49
49
49
49
49
49
51
50
51
52
54
55
55
54
53
50
53
50
54
49
52
51
50
46
52
51
51
54
52
49
51
50
51
55
52
49
51
48
49
49
51
50
53
47
47
52
51
48
53
52
52
54
54
55
55
54
53
47
52
55
53
49
52
49
55
54
52
49
48
53
53
50
52
50
50
53
53
50
54
49
52
53
52
50
52
49
50
53
54
49
48
52
49
52
52
51
50
51
51
50
50
52
55
51
51
54
55
51
51
51
51
51
51
51
47
51
51
47
47
53
53
53
53
53
53
51
56
51
51
51
53
56
56
55
54
50
52
55
53
51
51
50
51
51
57
47
46
53
52
51
56
51
51
53
51
51
53
52
51
50
56
51
52
48
54
50
51
50
50
51
51
53
53
56
56
55
54
51
53
56
53
49
49
53
56
55
53
49
48
53
54
49
50
50
50
52
52
55
53
51
51
52
53
55
51
50
49
52
53
51
53
48
49
53
51
53
50
50
50
51
51
51
50
47
46
53
47
51
51
51
51
51
51
48
47
48
48
47
47
53
51
53
53
51
51
55
53
56
54
51
52
50
54
55
53
51
53
51
51
50
55
51
48
53
47
50
52
50
51
55
53
56
54
53
49
55
51
51
49
51
53
56
53
50
49
53
54
53
50
51
51
52
52
50
54
55
53
52
51
50
50
47
50
51
54
55
51
48
52
53
53
55
51
51
51
53
53
51
51
50
55
57
47
51
52
50
53
50
51
50
53
49
49
58
55
55
47
51
51
48
48
53
58
58
52
50
51
54
52
54
54
52
52
51
52
51
51
52
52
54
55
54
54
55
55
46
50
51
54
52
57
51
57
50
48
53
52
50
50
49
50
52
52
54
53
52
52
50
52
47
50
47
51
53
51
47
50
47
47
50
50
47
51
47
47
51
51
53
51
53
53
51
51
51
50
50
48
53
49
51
50
51
51
50
50
50
48
50
50
48
48
53
49
53
53
49
49
51
51
53
52
53
53
51
51
51
51
51
51
53
52
53
53
52
52
53
53
53
53
53
53
54
50
53
52
53
53
54
50
54
54
50
50
53
52
53
53
52
52
53
53
53
53
53
53
46
46
53
53
46
53
51
51
51
51
51
51
52
52
50
50
52
50
46
53
51
51
52
50
55
55
53
53
55
53
51
51
51
51
51
51
52
52
52
52
52
52
55
53
51
51
52
52
51
51
57
57
51
57
47
47
46
46
47
46
51
51
51
51
51
51
51
57
47
46
51
51
51
51
53
53
51
53
50
50
51
51
50
51
57
57
47
47
57
47
51
53
50
51
57
47
46
53
51
51
52
50
55
53
51
51
52
52
51
57
47
46
51
51
51
53
50
51
57
47
50
50
52
52
50
52
49
49
51
51
49
51
53
53
55
55
53
55
50
52
49
51
53
55
50
50
55
55
50
55
52
52
49
49
52
49
50
50
50
50
50
50
50
55
52
49
50
50
48
48
50
50
48
50
55
55
54
54
55
54
52
52
47
47
52
47
48
50
55
54
52
47
50
50
53
53
50
53
50
50
49
49
50
49
52
52
52
52
52
52
50
53
50
49
52
52
50
52
49
51
53
55
50
55
52
49
50
50
48
50
55
54
52
47
50
53
50
49
52
52
51
51
50
50
51
50
47
47
46
46
47
46
53
53
47
47
53
47
51
50
47
46
53
47
47
47
47
47
47
47
55
55
54
54
55
54
47
47
52
52
47
52
47
47
55
54
47
52
48
48
52
52
48
52
51
51
50
50
51
50
47
47
56
56
47
56
48
52
51
50
47
56
51
51
46
46
51
46
46
46
48
48
46
48
49
49
53
53
49
53
51
46
46
48
49
53
51
50
47
46
53
47
47
47
55
54
47
52
48
52
51
50
47
56
51
46
46
48
49
53
46
46
52
52
46
52
51
51
51
51
51
51
51
51
51
51
51
51
46
52
51
51
51
51
51
51
51
51
51
51
47
47
46
46
47
46
51
51
47
47
51
47
51
51
47
46
51
47
49
49
51
51
49
51
51
51
56
56
51
56
51
51
55
55
51
55
49
51
51
56
51
55
46
46
51
51
46
51
51
51
46
46
51
46
46
46
55
55
46
55
46
51
51
46
46
55
46
52
51
51
51
51
51
51
47
46
51
47
49
51
51
56
51
55
46
51
51
46
46
55
50
50
51
51
50
51
49
49
52
52
49
52
53
53
50
50
53
50
50
51
49
52
53
50
52
52
54
54
52
54
52
52
49
49
52
49
50
50
48
48
50
48
52
54
52
49
50
48
51
51
52
52
51
52
53
53
50
50
53
50
56
56
55
55
56
55
51
52
53
50
56
55
52
52
52
52
52
52
51
51
49
49
51
49
49
49
53
53
49
53
52
52
51
49
49
53
50
51
49
52
53
50
52
54
52
49
50
48
51
52
53
50
56
55
52
52
51
49
49
53
46
53
51
51
52
50
55
53
51
51
52
52
51
57
47
46
51
51
51
53
50
51
57
47
55
53
52
52
50
55
48
53
50
55
54
50
51
48
48
52
55
52
53
51
54
49
51
48
48
54
53
53
53
53
56
51
53
50
54
53
48
55
55
52
50
52
54
53
53
51
49
55
55
48
47
47
50
54
51
56
49
53
56
49
50
52
50
56
52
54
53
53
55
53
53
54
53
51
54
52
58
47
52
54
53
49
53
52
54
53
51
50
49
54
50
48
54
51
52
52
55
55
49
54
52
54
51
56
51
51
51
53
55
54
51
51
51
52
53
53
54
51
48
48
55
55
49
54
48
51
55
51
48
52
49
55
49
48
47
49
52
54
48
51
52
52
54
54
51
56
51
51
50
50
51
52
48
51
50
56
51
53
48
54
50
51
50
50
51
51
53
53
55
54
51
51
50
48
55
51
47
52
51
54
51
50
48
53
50
51
50
48
51
51
52
52
50
50
48
50
51
50
53
53
53
53
53
53
54
51
54
54
51
51
48
48
48
48
48
48
55
55
49
54
52
54
51
56
51
51
51
53
55
54
51
51
51
52
53
53
54
51
48
48
51
56
51
53
50
52
55
54
55
56
56
56
51
50
51
50
50
54
51
51
50
54
53
54
51
53
51
55
52
53
55
54
54
54
54
51
51
53
53
51
54
54
52
48
54
54
54
51
55
51
51
51
50
48
51
50
50
49
54
50
52
58
54
54
51
54
55
55
50
50
57
50
48
48
50
50
51
50
50
53
50
51
49
50
51
48
49
51
51
46
48
50
53
49
51
52
51
56
51
53
50
52
51
51
49
51
50
56
51
50
47
53
49
53
49
49
50
50
52
52
51
56
51
53
50
52
55
54
55
56
56
56
51
50
51
50
50
54
52
56
51
50
57
51
55
54
49
49
51
54
55
54
55
56
49
52
55
49
55
50
56
48
56
56
51
50
56
56
51
50
48
51
49
50
51
50
51
50
51
50
51
54
51
49
50
50
50
50
53
50
54
54
51
51
51
51
51
51
47
52
51
50
50
49
50
50
50
54
54
54
53
53
53
54
54
54
51
53
51
55
52
53
51
51
49
51
51
53
51
47
46
51
52
55
47
52
52
52
53
53
51
53
51
55
52
53
55
54
54
54
54
51
51
53
53
51
54
54
50
47
53
53
50
51
55
54
47
49
51
54
55
54
54
54
51
49
54
48
54
53
54
53
54
54
54
51
51
51
51
53
49
51
51
53
51
53
53
51
50
52
53
53
53
48
51
51
54
54
50
53
54
54
52
48
52
52
48
48
51
48
53
53
51
51
54
54
54
54
54
54
54
54
54
51
51
51
55
51
51
51
50
48
55
52
47
52
52
51
51
50
48
54
50
51
49
52
50
50
48
48
55
51
51
51
50
48
51
50
50
49
54
50
52
58
54
54
51
54
52
50
54
49
51
48
51
50
47
54
49
50
51
50
50
49
56
46
50
46
50
48
49
48
54
54
53
46
50
50
52
58
46
49
51
58
52
58
54
54
50
53
54
47
54
48
54
51
51
51
51
53
54
54
55
55
55
55
55
55
52
50
50
50
52
49
50
50
50
50
50
50
57
57
57
50
50
50
55
49
55
54
55
51
55
49
55
55
49
49
55
54
55
55
54
54
55
51
55
55
51
51
54
52
51
51
49
54
50
50
50
49
50
52
48
51
48
50
48
51
49
53
50
54
50
52
51
51
51
51
51
51
51
51
55
49
51
51
55
55
55
49
49
49
51
51
51
51
51
51
52
57
52
52
57
57
52
57
55
55
56
55
55
55
55
55
55
55
56
56
56
55
55
55
55
55
55
55
55
55
55
55
53
49
53
55
53
53
53
49
49
49
53
53
53
55
55
55
50
52
51
51
51
53
56
56
55
54
50
52
56
53
50
55
51
53
50
50
50
46
52
52
50
52
51
51
46
50
50
51
50
49
54
52
51
50
47
53
50
51
51
54
51
51
53
53
56
56
55
54
48
52
56
53
49
49
53
56
55
54
50
48
53
54
49
50
50
50
52
52
56
53
50
55
49
53
56
49
48
49
53
53
50
52
49
49
58
55
51
51
51
51
53
53
51
50
49
45
53
51
50
50
50
50
50
50
50
46
50
50
46
46
52
52
52
52
52
52
50
52
51
51
51
53
56
56
55
54
50
52
56
53
50
55
51
53
50
50
50
46
52
52
56
56
50
54
51
53
51
52
50
53
54
53
56
50
51
51
57
50
51
50
55
55
52
55
51
55
55
53
50
52
52
53
51
49
48
50
56
53
52
50
53
49
50
53
48
49
53
50
50
51
55
54
50
49
55
53
50
48
53
55
52
52
51
51
52
51
50
51
50
54
54
54
53
55
55
56
54
53
54
55
49
51
56
49
49
51
54
49
47
48
56
54
55
51
51
52
56
56
50
54
51
53
56
52
49
49
53
56
50
48
47
49
50
54
50
50
51
51
53
53
56
56
50
54
51
53
51
52
50
53
54
53
56
50
51
51
57
50
54
52
53
49
53
53
51
52
50
55
53
52
51
52
50
53
52
50
50
53
50
50
53
50
54
54
53
53
53
53
56
50
47
49
49
50
56
50
51
51
53
53
51
53
51
52
51
53
57
57
53
49
50
50
51
50
51
51
50
50
55
50
54
48
50
51
55
55
55
55
55
55
52
52
52
55
55
55
51
55
55
53
50
52
51
52
50
50
53
55
55
51
49
50
51
53
49
51
50
50
52
52
51
55
55
53
50
52
52
53
51
49
48
50
56
53
52
50
53
49
47
54
51
56
54
55
52
53
49
49
52
53
52
53
51
49
54
50
51
48
51
49
49
49
48
48
50
54
50
50
56
53
51
51
51
53
56
53
52
50
47
49
52
48
52
48
50
55
53
53
46
56
49
49
50
53
50
50
53
53
47
51
50
56
52
54
48
48
48
49
49
49
53
53
53
50
50
50
50
51
55
54
50
49
50
49
48
49
51
51
55
52
50
48
53
54
51
48
50
50
49
49
50
51
55
54
50
49
55
53
50
48
53
55
52
52
51
51
52
51
49
57
50
51
49
50
55
53
48
48
52
53
55
53
50
48
51
51
50
53
50
50
48
51
53
53
52
48
55
55
52
52
49
54
53
52
52
52
51
51
48
52
51
53
51
52
51
52
52
52
49
51
51
51
50
51
50
50
51
51
53
52
53
51
47
49
50
50
50
54
54
54
54
54
54
54
54
54
52
51
50
54
56
55
52
51
52
52
51
51
50
54
50
50
54
54
56
55
56
56
55
55
47
53
52
52
52
52
51
58
54
51
50
51
49
51
54
49
47
48
54
49
53
51
49
53
51
55
51
51
55
55
51
55
54
47
51
54
54
54
54
47
47
47
51
51
51
54
54
54
50
52
50
50
52
52
50
52
50
50
54
54
50
50
50
50
50
50
54
54
54
54
54
54
52
54
52
52
54
54
52
54
53
51
54
54
53
53
53
51
51
51
54
54
54
54
54
54
52
55
51
59
53
54
52
53
51
53
51
53
55
55
51
53
52
54
47
51
50
54
50
54
52
55
51
59
52
53
52
51
49
53
54
55
51
47
46
53
58
59
52
54
53
53
54
54
52
53
51
53
49
51
52
52
50
53
54
53
51
51
49
54
55
53
49
53
51
51
53
53
55
55
51
53
48
52
55
49
48
54
54
55
51
51
47
55
56
53
55
53
52
52
54
54
55
49
53
52
52
55
47
51
47
47
51
51
50
54
50
50
54
54
50
54
50
50
54
54
52
55
51
59
53
54
52
53
51
53
51
53
55
55
51
53
52
54
47
51
50
54
50
54
52
54
52
52
47
50
53
53
52
54
54
51
52
51
52
54
51
50
50
47
55
55
48
55
55
55
55
54
51
53
55
53
54
50
55
55
55
53
52
55
54
54
50
52
54
54
54
51
56
54
51
54
51
54
53
50
51
51
48
55
54
52
53
55
54
54
49
52
51
54
54
50
54
47
46
46
49
53
52
51
48
52
51
48
49
51
54
49
53
54
50
53
54
52
52
52
52
54
52
52
47
50
52
52
49
53
54
54
52
49
47
55
54
52
54
52
47
47
50
50
52
54
52
52
47
50
53
53
52
54
54
51
52
51
52
54
51
50
52
51
54
55
52
50
53
53
46
54
54
53
53
53
52
54
51
49
52
53
52
54
54
54
54
54
53
49
51
51
52
51
48
53
48
51
52
51
52
54
51
50
52
53
52
48
54
49
51
51
51
49
50
50
50
47
50
50
47
47
52
51
54
54
49
51
55
55
55
55
55
55
48
48
48
55
55
55
55
55
55
54
51
53
55
52
47
51
56
55
55
52
49
51
50
54
48
52
51
51
53
53
55
55
55
54
51
53
55
53
54
50
55
55
55
53
52
55
54
54
54
52
55
53
53
49
55
53
47
49
52
53
55
53
54
50
54
51
54
47
54
49
50
56
55
55
51
51
55
55
55
53
48
51
52
53
55
53
52
55
53
55
52
48
52
54
55
55
54
54
46
55
54
54
50
52
50
50
52
52
47
50
55
54
51
49
54
54
54
54
54
54
54
54
54
51
51
51
56
54
51
54
51
54
56
51
49
53
53
54
51
51
51
54
55
54
49
54
51
51
54
54
56
54
51
54
51
54
53
50
51
51
48
55
54
52
53
55
54
54
50
53
55
54
55
49
53
50
48
54
51
50
53
50
51
51
54
54
51
49
51
50
51
53
48
48
54
54
55
55
54
52
47
54
56
52
54
52
53
55
51
49
53
50
53
48
55
48
54
54
54
54
54
54
49
52
49
49
52
52
50
53
51
55
53
49
51
51
51
54
54
54
54
54
54
50
50
50
51
50
49
47
49
52
51
50
51
51
50
50
49
47
49
49
47
47
49
52
49
49
52
52
55
48
47
47
50
54
54
50
55
55
51
54
49
51
54
49
53
54
50
51
49
49
51
51
50
47
50
50
47
47
50
47
54
54
51
54
54
54
54
54
54
54
51
51
51
54
54
54
50
52
50
50
52
52
50
52
55
50
54
55
55
55
55
50
50
50
54
54
54
55
55
55
49
52
49
49
52
52
49
52
48
51
54
55
48
48
48
51
51
51
54
54
54
55
55
55
55
51
52
54
51
49
49
51
54
53
51
50
55
53
51
51
50
51
53
51
50
51
53
54
55
51
52
54
53
50
55
53
51
49
53
51
52
53
50
50
53
54
53
55
51
51
49
49
49
51
54
53
53
50
49
50
49
49
53
51
54
48
48
48
53
53
54
50
51
51
50
50
55
53
51
51
52
50
55
53
50
49
52
53
51
53
48
49
53
51
53
50
50
50
51
51
53
52
52
52
52
49
53
51
53
53
51
51
50
51
50
50
51
51
53
54
53
53
54
54
55
51
52
54
51
49
49
51
54
53
51
50
55
53
51
51
50
51
53
51
50
51
53
54
54
54
55
53
50
51
55
52
54
55
53
54
51
54
54
51
54
51
54
50
53
49
56
55
52
51
51
51
50
52
51
53
50
47
52
55
51
52
51
48
52
48
52
54
50
47
54
50
52
59
52
53
51
53
52
51
52
54
46
55
55
53
54
55
54
54
47
51
46
54
54
55
53
53
50
50
52
50
50
54
55
49
53
52
55
52
51
50
49
49
50
48
52
53
52
51
54
54
55
53
50
51
54
53
49
48
53
54
55
52
50
49
52
53
52
53
50
50
51
51
54
54
55
53
50
51
55
52
54
55
53
54
51
54
54
51
54
51
53
52
55
49
53
54
55
52
48
49
51
52
55
52
54
55
52
48
54
48
54
48
55
48
53
53
52
48
54
54
51
54
48
51
50
54
51
54
54
51
52
50
54
48
54
50
51
47
54
54
53
50
51
51
54
50
54
54
50
50
51
53
52
55
53
50
53
53
53
49
49
49
56
56
56
55
55
55
52
51
51
51
50
52
52
49
48
50
53
51
51
52
50
49
53
51
53
51
50
50
52
52
52
51
51
51
50
52
51
53
50
47
52
55
51
52
51
48
52
48
53
54
54
51
51
48
51
53
47
49
52
53
51
53
50
47
49
50
50
53
50
49
47
50
52
52
50
48
55
55
51
52
47
48
51
52
51
52
51
48
48
52
51
47
51
48
48
54
52
52
55
51
48
48
52
54
52
52
54
54
53
52
53
54
51
48
50
50
50
47
47
47
54
54
54
50
50
50
52
59
52
53
51
53
52
49
48
54
53
59
52
51
47
54
50
53
49
53
51
51
53
53
52
59
52
53
51
53
52
51
52
54
46
55
55
53
54
55
54
54
49
47
54
52
53
54
52
51
47
54
48
51
52
51
52
54
54
54
52
54
52
50
54
53
46
46
54
54
55
55
55
53
49
51
52
53
55
53
54
55
51
49
54
47
54
54
55
52
54
54
48
55
54
54
47
51
47
47
51
51
50
48
49
55
53
54
46
46
46
54
54
54
54
54
54
55
55
55
55
54
49
53
50
51
55
54
55
55
54
54
49
53
49
49
53
53
50
51
50
50
51
51
52
50
53
51
57
46
53
54
52
51
51
54
53
50
50
54
51
56
53
50
50
50
51
52
53
48
53
53
48
48
53
48
49
51
52
54
49
49
49
51
51
51
52
52
52
54
54
54
54
51
54
54
51
51
54
51
50
50
48
50
50
50
50
50
50
50
48
48
48
50
50
50
54
54
54
54
54
54
54
54
57
54
54
50
57
57
57
54
54
54
54
54
54
50
50
50
55
49
51
53
50
50
50
49
49
52
49
51
50
50
49
50
52
52
54
53
49
52
50
47
55
49
51
53
50
50
55
49
55
55
49
49
51
53
51
51
53
53
50
50
50
50
50
50
50
49
49
52
49
51
50
49
50
50
49
49
49
52
49
49
52
52
49
51
49
49
51
51
50
50
49
50
52
52
50
50
50
50
50
50
49
50
49
49
50
50
52
52
52
52
52
52
54
53
49
52
50
47
54
53
54
54
53
53
49
52
49
49
52
52
50
47
50
50
47
47
45
52
50
50
51
49
54
52
50
50
51
51
50
56
46
45
50
50
50
52
49
50
56
46
49
51
48
50
52
54
49
54
51
48
49
49
47
49
54
53
51
46
49
52
49
48
51
51
50
49
46
45
52
46
46
46
54
53
46
51
47
51
50
49
46
55
50
45
45
47
48
52
45
51
50
50
50
50
50
50
46
45
50
46
48
50
50
55
50
54
45
50
50
45
45
54
49
50
48
51
52
49
51
53
51
48
49
47
50
51
52
49
55
54
51
51
50
48
48
52
49
51
48
50
52
50
49
51
49
49
51
51
48
50
48
48
50
50
52
50
52
52
50
50
49
51
48
50
52
50
49
50
51
50
49
49
52
49
53
53
51
46
49
52
49
48
49
53
49
50
49
49
50
50
49
50
51
50
49
49
51
51
51
50
50
50
49
49
49
49
49
49
52
49
52
52
49
49
52
49
53
53
51
46
53
53
53
53
53
53
51
51
51
46
46
46
49
52
49
49
52
52
49
52
49
48
49
53
49
49
49
48
48
48
49
49
49
53
53
53
51
50
49
45
53
47
51
50
51
51
50
50
49
45
49
49
45
45
53
47
53
53
47
47
51
50
49
45
53
47
50
47
55
49
49
53
54
52
54
49
47
48
51
48
52
49
53
50
50
47
50
50
47
47
50
47
55
49
49
53
55
55
55
49
49
49
49
49
49
53
53
53
54
52
54
54
52
52
54
52
54
49
47
48
54
54
54
49
49
49
47
47
47
48
48
48
51
48
51
51
48
48
51
48
52
49
53
50
52
52
52
49
49
49
53
53
53
50
50
50
52
58
51
53
49
52
52
58
52
52
58
58
51
53
51
51
53
53
49
52
49
49
52
52
52
58
51
53
49
52
51
56
49
53
56
49
49
51
54
49
53
54
53
53
55
53
53
54
51
56
51
51
56
56
51
56
49
53
56
49
49
49
49
53
53
53
56
56
56
49
49
49
49
51
49
49
51
51
49
51
54
49
53
54
54
54
54
49
49
49
53
53
53
54
54
54
53
53
53
53
53
53
53
53
55
53
53
54
55
55
55
53
53
53
53
53
53
54
54
54
55
53
50
52
52
49
55
53
55
55
53
53
50
52
50
50
52
52
52
49
52
52
49
49
55
53
50
52
52
49
52
53
51
50
51
50
53
51
52
49
51
48
53
53
52
53
53
54
52
53
52
52
53
53
52
53
51
50
51
50
51
51
51
50
50
50
51
51
51
50
50
50
53
51
53
53
51
51
53
51
52
49
51
48
52
52
52
49
49
49
51
51
51
48
48
48
53
53
53
53
53
53
53
53
52
53
53
54
52
52
52
53
53
53
53
53
53
54
54
54
52
54
51
48
51
49
52
55
51
59
52
53
50
46
51
58
50
51
52
50
53
54
50
54
52
52
51
49
51
50
52
53
51
53
50
52
50
49
51
52
49
50
52
47
49
51
49
52
47
47
51
51
47
51
50
50
54
54
50
54
50
50
54
54
50
54
46
50
49
53
49
53
54
48
55
54
50
53
50
49
51
52
47
51
55
55
51
53
51
53
49
52
50
51
51
50
54
51
52
53
50
58
52
51
50
52
50
52
46
50
49
53
49
53
54
54
50
52
51
53
52
54
51
48
51
49
52
52
53
53
52
53
50
46
51
58
50
51
52
49
51
52
47
49
51
54
51
48
50
48
54
51
49
54
53
54
51
48
49
52
49
51
51
53
54
51
49
53
52
52
54
54
52
53
52
51
49
54
53
55
51
47
46
48
53
59
51
53
52
52
53
53
50
46
47
58
50
46
50
45
46
52
46
50
58
47
46
50
57
58
53
47
46
53
58
51
54
53
52
53
53
58
51
50
54
52
49
53
52
53
53
53
54
54
50
47
46
53
58
54
52
52
51
49
51
50
49
49
51
51
50
52
50
49
51
52
49
50
51
46
48
50
48
51
52
52
51
49
51
47
54
52
50
54
53
52
51
49
50
52
50
51
52
53
52
51
50
53
49
49
53
53
49
51
52
52
50
49
51
53
51
51
49
51
50
53
48
52
50
50
52
52
50
49
51
52
49
50
50
48
49
53
49
50
55
51
49
51
54
52
54
51
49
54
52
50
54
53
49
51
54
55
52
47
54
52
50
53
50
52
49
49
51
51
49
51
49
54
55
52
55
55
49
49
55
49
53
53
52
52
53
52
52
52
55
55
52
55
47
51
50
54
50
54
51
54
50
58
52
53
51
51
49
54
51
54
50
47
46
46
51
58
47
52
52
52
53
53
51
52
50
52
49
51
51
52
50
53
53
52
50
51
49
53
53
52
49
51
50
50
52
52
54
54
50
52
48
52
54
49
48
48
50
54
50
51
47
53
51
52
49
53
51
51
53
53
54
48
52
51
51
54
46
50
46
46
50
50
49
53
49
49
53
53
49
53
49
49
53
53
54
48
55
54
50
53
50
49
51
52
47
51
48
48
52
52
51
53
49
47
50
51
47
51
54
48
49
54
49
48
54
47
48
53
48
54
54
49
48
50
53
54
54
49
48
54
54
53
50
49
51
52
46
50
50
46
47
54
47
50
56
51
47
51
55
52
55
51
47
55
52
51
55
55
53
53
48
52
55
49
48
49
52
55
51
51
47
55
51
53
54
52
51
51
53
53
54
54
55
56
48
52
49
49
48
54
54
52
50
51
47
55
56
51
51
53
51
51
50
50
54
53
52
54
53
58
54
53
49
53
54
55
47
51
50
54
50
54
54
54
55
56
55
53
52
49
52
53
47
52
51
49
54
52
49
53
52
54
54
54
55
55
47
47
46
53
58
52
52
50
49
51
50
51
52
50
54
52
50
53
49
53
50
50
52
52
50
51
49
54
55
51
46
50
49
53
49
53
53
51
53
53
51
51
49
51
49
49
51
51
54
51
54
54
51
51
49
54
50
52
48
52
49
49
48
54
54
54
50
51
47
55
56
52
55
53
52
52
51
51
52
54
51
48
51
49
52
55
51
59
52
53
50
46
51
58
50
51
52
50
53
54
50
54
52
52
51
49
51
50
52
53
51
53
50
52
50
49
51
52
49
50
52
47
49
51
49
52
51
54
50
58
52
53
51
52
50
52
50
52
54
54
50
52
51
53
46
50
49
53
49
53
54
48
55
54
50
53
50
49
51
52
47
51
55
55
51
53
51
53
49
52
50
51
51
50
52
49
54
55
47
52
52
50
50
52
50
51
53
51
49
51
54
51
49
54
50
52
52
51
52
53
51
48
52
48
51
53
51
51
46
49
51
47
52
51
49
53
53
49
54
53
48
54
52
52
52
46
50
47
51
56
55
54
53
50
51
47
51
53
52
53
57
52
52
53
52
53
49
55
55
51
51
53
50
56
55
51
48
50
54
53
51
48
46
55
49
46
54
54
47
54
51
48
51
50
49
51
51
46
51
53
52
48
55
51
56
49
50
49
49
56
51
49
50
49
53
50
56
50
48
56
56
51
50
55
51
52
51
50
50
52
54
54
48
54
52
54
54
53
55
54
54
49
52
50
54
54
54
53
50
52
54
49
55
53
50
48
53
50
47
51
50
49
54
52
54
48
51
49
50
56
51
55
54
54
53
47
56
49
49
55
53
49
50
52
48
52
51
52
56
55
50
52
51
56
51
54
54
51
52
51
55
51
54
54
49
51
53
53
53
50
54
48
54
52
49
51
51
48
55
54
49
54
50
54
51
54
53
53
49
53
48
53
45
53
52
48
48
53
49
49
52
50
54
48
50
51
46
49
54
51
48
47
49
49
50
47
48
52
54
54
47
47
54
47
46
46
46
46
46
46
49
49
53
53
49
53
54
47
46
46
49
53
52
52
51
51
52
51
48
48
52
52
48
52
51
51
48
48
51
48
52
51
48
52
51
48
49
49
51
51
49
51
54
54
49
49
54
49
53
53
54
54
53
54
49
51
54
49
53
54
50
50
53
53
50
53
54
54
52
52
54
52
52
52
52
52
52
52
50
53
54
52
52
52
54
47
46
46
49
53
49
46
53
53
50
53
49
51
54
49
53
54
48
51
47
50
53
54
55
49
56
53
51
54
50
50
51
53
50
51
55
53
50
53
50
53
50
55
51
52
54
49
52
48
52
49
49
51
50
46
55
50
52
52
54
53
55
50
47
54
49
51
51
55
53
55
53
47
53
51
48
51
52
47
51
54
51
47
52
51
51
51
53
53
47
52
51
51
53
51
55
54
49
53
50
51
55
51
51
56
54
54
50
54
56
53
53
49
48
51
50
53
53
49
50
49
50
52
50
52
48
55
52
48
50
51
49
50
49
50
46
49
49
52
50
48
46
50
56
51
51
53
51
50
51
47
47
52
49
48
51
57
47
46
53
52
51
53
47
51
57
47
51
47
50
50
47
50
51
47
49
52
48
49
50
47
53
53
50
51
47
50
47
48
50
53
51
47
48
52
48
52
52
47
52
50
47
52
47
54
51
56
54
55
48
52
48
50
48
52
53
46
45
45
48
52
51
50
47
51
50
47
48
50
53
48
52
53
49
52
53
51
51
51
51
53
49
48
52
50
49
52
48
48
52
50
48
52
47
49
48
52
49
47
54
52
53
54
52
53
51
48
52
48
47
47
50
50
46
49
51
47
52
51
49
53
53
51
46
49
51
51
52
53
51
48
51
47
54
52
49
54
53
53
51
48
49
52
49
51
52
53
53
52
49
53
54
54
52
52
47
50
51
52
49
53
52
53
51
49
47
47
48
51
53
51
46
46
49
49
51
47
49
51
49
48
51
46
47
54
47
51
54
49
47
49
53
51
55
49
47
55
51
53
54
53
47
50
55
54
52
49
54
53
49
53
46
49
54
54
53
53
48
49
47
55
54
54
52
53
51
48
52
48
51
53
51
51
46
49
51
47
52
51
49
53
53
49
54
53
48
54
52
52
52
46
50
47
51
56
55
54
53
50
51
47
51
53
52
53
57
52
52
53
52
53
52
52
51
51
52
51
54
54
55
55
54
55
52
52
50
50
52
50
51
50
54
54
47
54
51
48
51
50
49
51
51
46
51
53
52
48
55
51
56
49
50
49
49
56
51
49
50
49
53
52
53
51
48
52
53
49
54
50
50
52
51
50
53
54
51
49
48
53
50
48
54
54
53
52
52
46
52
52
54
53
46
54
53
52
52
45
46
53
46
52
53
54
52
50
46
54
52
52
52
46
50
47
51
51
49
49
52
50
51
47
51
53
52
53
53
50
50
48
50
50
51
53
46
53
50
56
53
53
49
49
51
49
52
49
55
54
54
53
53
53
52
48
50
50
51
51
52
52
52
51
51
47
54
53
52
53
52
51
54
54
53
53
52
53
53
54
53
53
53
52
54
57
46
54
54
54
51
49
53
54
52
52
52
50
53
53
52
53
52
54
53
54
49
55
55
51
47
50
49
52
49
49
49
55
55
49
47
52
50
51
50
50
51
51
53
53
52
52
51
51
52
51
54
54
54
54
54
54
49
49
51
51
49
51
52
51
54
55
52
50
50
53
46
49
53
56
50
56
55
51
51
49
52
48
55
54
51
52
48
48
50
54
50
50
54
51
48
48
52
53
54
53
51
48
51
50
52
49
51
48
48
54
46
46
54
54
55
55
49
46
49
49
46
46
51
50
53
53
48
50
54
54
54
54
54
54
47
47
47
54
54
54
51
48
51
50
51
50
51
47
48
52
48
51
48
51
48
48
47
50
53
51
48
53
50
51
51
48
51
50
49
51
51
46
51
53
52
48
51
51
50
50
50
49
49
52
49
49
50
49
51
51
52
52
52
51
51
46
48
48
48
47
52
54
49
48
53
48
52
53
53
48
48
48
55
51
48
52
50
51
51
51
49
49
51
50
52
49
56
48
49
49
50
50
50
48
49
49
49
51
48
53
48
56
53
48
53
49
51
50
52
53
51
48
49
49
50
50
50
49
49
49
53
50
47
50
48
56
52
50
54
53
49
53
54
52
56
56
50
50
48
49
47
55
54
56
54
53
54
52
55
54
54
54
53
49
53
54
52
51
54
55
52
50
53
48
53
49
51
49
53
51
54
56
46
54
56
51
51
49
51
52
50
50
53
49
55
55
52
53
51
54
52
54
51
50
51
51
50
50
51
50
54
54
47
54
50
50
50
52
52
52
54
54
54
54
54
54
48
51
48
53
48
54
48
54
52
54
51
50
52
53
52
48
54
49
54
54
51
49
53
53
55
54
54
49
52
50
51
51
53
53
50
52
54
49
55
53
50
48
54
54
50
52
54
53
52
54
54
49
51
49
56
52
47
51
55
54
54
46
47
50
47
54
52
51
54
52
47
51
48
48
52
52
51
53
54
52
47
47
51
54
54
52
49
48
52
53
47
51
50
50
52
52
54
49
52
53
47
51
54
48
49
50
49
54
50
52
49
49
49
53
51
52
49
51
53
48
56
51
51
53
51
50
52
50
56
53
47
51
50
52
47
47
51
51
50
52
49
51
50
49
55
54
54
49
52
50
54
54
54
53
50
52
54
49
55
53
50
48
53
50
47
51
50
49
54
52
54
48
51
49
50
56
51
55
54
54
53
47
56
49
49
55
53
49
50
52
48
52
54
54
52
52
54
52
55
55
53
53
55
53
53
53
49
49
53
49
46
49
53
53
53
50
54
48
54
52
49
51
51
48
55
54
49
54
50
54
51
54
53
53
49
53
48
53
45
53
53
48
51
53
50
53
52
48
51
49
48
48
53
51
54
52
52
48
50
53
50
50
51
49
53
52
54
48
52
54
52
53
47
47
51
52
54
46
47
48
47
54
53
49
52
51
47
49
54
52
54
48
51
49
54
54
51
51
50
54
53
47
56
49
49
55
53
49
53
50
48
54
50
53
47
49
53
56
51
51
51
51
54
51
54
49
51
49
55
52
54
54
50
50
54
54
53
53
54
46
54
53
53
47
49
55
49
48
54
49
56
49
49
55
54
47
47
49
55
55
53
49
52
53
47
49
52
49
54
51
47
56
50
50
50
54
52
52
54
47
48
49
52
56
51
52
56
55
51
53
51
52
47
53
54
52
56
52
49
49
58
55
49
50
50
50
52
52
47
47
50
50
47
50
55
55
54
54
55
54
51
51
49
49
51
49
54
52
55
53
53
49
51
53
47
53
50
56
51
56
51
54
54
51
54
54
51
49
54
51
54
54
54
51
51
51
52
53
48
50
53
51
52
51
55
51
53
55
52
49
55
54
51
47
54
54
48
55
54
54
49
51
49
49
51
51
46
49
54
53
50
48
53
53
53
53
53
53
53
53
53
50
50
50
54
48
53
52
54
52
54
47
48
50
48
54
52
53
48
48
51
52
51
53
48
51
52
51
54
48
54
52
49
51
51
48
55
54
49
54
53
53
55
55
45
53
49
53
48
53
52
54
51
51
52
47
52
51
51
48
54
54
49
53
52
48
55
54
54
54
52
48
48
54
54
54
50
53
48
49
53
54
46
46
55
55
53
55
52
51
51
54
54
53
53
53
45
54
53
53
49
53
48
51
52
53
51
52
48
55
53
55
52
48
48
54
53
55
45
45
45
53
53
53
52
48
51
53
49
49
52
48
56
52
47
51
48
52
48
48
53
53
49
52
49
51
50
49
56
51
48
52
51
50
52
49
51
51
47
56
54
52
55
53
53
49
51
52
48
55
46
55
53
50
52
52
47
49
52
50
54
51
50
51
54
54
51
51
48
48
54
47
50
49
51
56
46
49
46
46
49
49
46
49
53
53
53
50
54
54
54
51
51
51
48
48
48
47
47
47
49
53
48
51
52
49
49
49
50
47
53
55
52
48
50
54
47
55
48
48
46
55
52
52
50
56
51
51
52
54
50
51
50
52
50
53
55
54
50
53
51
48
47
51
50
54
50
54
50
56
51
51
52
53
50
51
49
50
50
56
51
47
46
48
50
51
51
51
52
52
54
54
50
51
50
52
49
51
50
52
50
47
49
51
50
51
49
50
52
52
50
52
50
50
53
53
55
54
50
53
48
52
55
49
48
49
53
54
50
51
47
50
53
53
55
47
51
51
48
48
51
50
47
46
53
47
51
51
51
51
51
51
48
47
48
48
47
47
53
51
53
53
51
51
55
55
48
48
55
48
47
47
47
47
47
47
50
50
54
54
50
54
55
48
47
47
50
54
54
54
50
50
54
50
55
55
55
55
55
55
51
51
54
54
51
54
54
50
55
55
51
54
49
49
51
51
49
51
54
54
49
49
54
49
53
53
54
54
53
54
49
51
54
49
53
54
50
50
51
51
50
51
49
49
49
49
49
49
51
51
51
51
51
51
50
51
49
49
51
51
54
47
46
46
49
53
52
51
48
52
51
48
49
51
54
49
53
54
50
53
54
52
52
52
49
55
55
51
47
50
49
52
49
49
49
55
55
49
47
52
50
51
50
50
51
51
53
53
49
55
55
51
51
53
51
56
51
50
56
56
55
51
51
49
51
54
52
51
54
55
52
50
51
53
46
53
50
56
51
56
51
50
51
49
52
51
51
54
50
50
56
56
51
50
56
56
55
51
48
52
50
51
55
51
51
49
51
50
52
54
51
48
49
48
51
51
51
53
54
54
52
48
52
52
48
48
51
48
53
53
51
51
54
54
54
54
54
54
54
54
54
51
51
51
51
52
56
55
51
53
51
52
47
53
54
52
56
52
49
49
58
55
49
50
50
50
52
52
51
52
56
55
50
52
50
56
56
51
54
53
50
54
55
48
52
51
54
52
55
53
53
49
50
53
47
49
53
56
50
56
56
51
54
51
54
49
56
49
51
53
54
54
53
53
53
53
50
53
48
49
53
54
50
54
55
48
53
55
52
48
55
54
48
51
52
52
49
51
51
51
50
53
50
50
53
53
47
51
50
56
52
54
48
48
48
49
49
49
53
53
53
50
50
50
55
54
49
53
51
54
55
51
49
49
53
54
49
51
51
49
53
53
53
50
50
50
51
51
55
54
49
53
50
51
54
53
55
55
54
51
52
51
51
47
52
48
50
53
55
54
55
49
54
50
48
48
52
53
54
53
55
55
54
54
51
49
55
50
55
48
54
54
53
50
51
51
52
52
47
50
53
51
52
51
51
47
51
49
53
49
51
48
47
50
52
52
55
51
48
48
47
51
47
47
51
51
50
48
49
55
53
54
46
46
46
54
54
54
54
54
54
55
55
55
50
49
48
46
48
51
50
49
50
50
49
49
48
46
48
48
46
46
48
51
48
48
51
51
54
47
46
46
49
53
53
49
54
54
50
53
48
50
53
48
52
53
49
50
48
48
50
50
49
46
49
49
46
46
49
46
53
53
50
53
53
53
53
53
53
53
50
50
50
53
53
53
49
51
49
49
51
51
49
51
54
49
53
54
54
54
54
49
49
49
53
53
53
54
54
54
48
51
48
48
51
51
48
51
47
50
53
54
47
47
47
50
50
50
53
53
53
54
54
54
55
49
56
53
51
54
50
50
51
53
50
51
51
51
54
54
50
53
55
53
50
53
50
53
55
49
51
53
51
50
55
48
49
52
49
55
53
51
49
51
52
53
53
51
49
53
53
54
50
50
51
53
49
50
50
50
51
53
51
50
55
51
51
51
54
53
54
51
51
54
53
51
49
49
54
54
51
54
55
51
49
49
51
53
50
51
51
53
51
53
48
53
50
50
53
53
53
53
54
55
51
54
50
51
49
53
53
55
51
51
51
54
55
52
50
53
54
54
49
49
55
49
56
53
51
54
50
50
51
53
50
51
55
53
50
53
50
53
50
55
51
52
54
49
52
48
52
49
49
51
50
46
55
50
52
52
54
53
55
50
47
54
49
51
51
55
53
55
53
47
53
51
48
51
52
47
51
54
51
47
52
51
51
51
53
53
47
52
51
51
53
51
50
50
53
53
50
53
55
55
54
54
55
54
55
55
49
49
55
49
49
52
50
53
53
49
50
51
48
52
52
53
48
53
49
50
50
52
50
54
49
50
47
49
49
52
54
53
54
48
52
48
50
49
52
49
52
47
48
53
48
52
51
50
48
48
50
49
54
50
48
54
49
51
52
48
52
49
49
51
50
46
55
50
52
52
54
54
54
54
53
54
49
51
50
48
53
53
50
50
51
48
51
50
50
46
50
52
50
49
51
49
53
50
50
52
51
49
49
50
52
52
54
50
48
48
52
53
54
54
54
54
54
54
51
48
55
50
50
55
47
47
53
53
54
54
49
50
48
54
51
51
54
51
49
53
54
54
51
49
51
50
55
53
53
53
53
54
55
55
53
47
52
51
53
51
53
46
47
53
47
53
56
52
47
53
55
51
54
52
47
54
51
51
53
47
53
51
48
51
52
47
51
54
51
47
51
51
49
49
53
53
48
53
48
48
50
48
52
52
53
49
53
52
52
47
48
47
48
47
53
49
48
48
54
47
53
50
50
48
47
47
52
52
47
50
53
51
54
54
54
54
51
49
53
54
51
48
51
51
53
53
53
53
53
53
47
52
47
54
56
52
54
56
50
48
51
49
53
50
51
48
51
48
53
53
53
53
51
51
55
54
49
53
51
54
55
51
49
49
53
54
49
51
51
49
53
53
53
50
50
50
51
51
50
50
53
53
50
53
51
51
55
55
51
55
53
53
49
49
53
49
50
53
55
54
55
49
55
50
48
52
50
51
55
51
51
56
54
54
51
51
51
50
56
48
54
54
50
53
54
54
50
52
47
49
53
54
50
54
56
53
51
49
53
49
56
48
53
50
53
53
46
56
49
49
48
51
48
48
51
51
49
52
50
54
52
48
50
50
50
53
53
53
53
53
53
49
49
49
50
49
50
52
51
54
50
51
49
53
53
49
50
51
51
54
55
52
49
54
50
50
52
52
53
53
54
55
49
54
54
51
49
53
54
54
54
56
50
48
54
54
50
53
55
54
55
49
48
50
48
54
51
55
48
55
52
48
54
54
51
49
52
50
48
53
50
50
54
54
51
51
49
52
47
54
56
50
49
50
49
50
51
49
53
50
49
48
50
48
46
46
54
54
49
49
49
52
49
49
52
52
49
52
50
53
53
49
50
50
50
48
48
48
46
46
46
50
50
50
53
49
50
54
48
54
53
49
51
53
50
53
47
51
50
54
50
54
50
55
48
53
50
51
53
49
52
53
48
54
51
49
54
53
49
53
52
54
50
50
54
54
48
47
46
53
58
54
53
49
49
51
50
53
52
49
54
53
50
53
49
53
51
51
53
53
50
51
49
54
55
53
55
49
53
52
52
55
53
48
53
53
48
48
51
52
51
51
52
52
51
49
51
51
49
49
50
55
48
53
48
52
50
49
48
54
54
55
48
51
47
55
56
53
55
53
50
50
51
51
54
53
52
54
53
58
54
53
49
53
54
55
55
49
53
52
52
55
54
54
55
56
55
53
54
53
54
52
55
54
54
54
53
49
53
54
52
51
54
54
49
51
53
48
53
49
51
49
56
51
48
52
51
50
52
49
51
51
47
56
47
50
55
54
51
49
51
52
48
55
46
55
54
47
46
46
49
53
52
51
48
52
51
48
49
51
54
49
53
54
50
53
54
52
52
52
53
53
54
55
49
54
54
51
49
53
54
54
54
56
50
48
54
54
50
53
51
55
53
49
52
51
47
50
48
50
52
51
54
52
49
53
54
52
49
49
56
56
48
49
47
55
54
50
52
51
49
56
48
50
57
52
51
49
52
50
52
51
54
55
52
50
48
49
52
48
51
54
53
52
54
57
46
54
57
52
51
49
52
50
51
51
53
49
49
49
52
53
52
54
50
54
51
48
51
51
48
48
52
51
54
54
49
51
54
54
54
52
52
52
54
54
54
51
51
51
48
51
48
53
48
49
48
49
52
48
51
50
52
53
52
48
48
49
51
51
51
49
54
54
52
48
51
53
49
53
52
48
56
52
47
51
48
52
49
49
53
53
49
52
49
51
50
53
52
48
49
53
49
53
53
48
53
51
48
53
54
52
55
53
53
49
49
53
49
51
49
51
53
48
52
53
47
49
53
48
54
51
48
53
53
53
51
51
51
51
54
47
48
49
53
56
47
51
47
47
51
51
47
50
55
54
51
49
52
52
52
49
49
49
56
56
56
49
49
49
49
53
48
51
52
53
49
53
49
51
53
55
52
48
49
54
51
55
49
49
46
55
51
51
54
47
46
46
49
53
54
47
54
54
47
47
46
46
46
46
46
46
49
53
49
49
53
53
54
47
46
46
49
53
49
46
53
53
50
53
49
51
54
49
53
54
48
51
47
50
53
54
51
48
51
51
48
48
51
48
51
50
51
48
51
51
51
50
50
50
51
51
51
48
48
48
47
51
47
47
51
51
47
51
53
53
49
51
53
53
53
53
53
53
49
49
49
51
51
51
50
48
50
50
48
48
50
48
53
48
55
50
53
53
53
48
48
48
55
55
55
50
50
50
50
51
51
53
51
54
50
51
49
53
53
51
51
51
51
54
55
53
49
54
54
54
53
53
50
51
51
53
54
53
50
53
52
48
53
52
50
51
50
50
55
49
50
53
55
54
55
49
50
50
48
54
51
53
50
53
52
48
54
54
51
49
52
50
48
53
53
53
54
54
52
52
50
52
47
54
56
51
50
51
50
50
51
49
53
50
50
48
50
48
55
55
54
54
49
49
50
48
50
50
48
48
50
53
51
55
53
49
52
52
52
51
51
51
50
50
50
54
54
54
56
50
54
49
53
50
56
51
55
54
50
48
51
48
50
53
49
50
52
51
52
47
49
55
51
50
48
50
49
51
51
51
52
54
50
49
53
47
55
52
48
52
53
50
53
50
49
52
53
53
51
51
53
51
50
50
51
51
50
51
53
53
54
54
53
54
52
50
49
50
52
53
54
51
55
52
51
53
50
47
51
50
50
48
51
51
56
54
49
50
52
49
48
53
53
52
50
55
50
48
54
53
50
50
50
49
51
53
52
50
49
50
52
53
52
51
54
53
51
54
56
50
54
49
53
50
53
53
50
50
50
48
51
48
50
53
49
50
49
51
52
49
48
51
53
50
54
49
52
49
53
53
51
53
52
50
54
50
51
48
51
54
53
49
50
53
51
49
53
53
55
55
53
50
56
53
51
51
51
51
55
53
50
51
53
54
52
54
50
50
48
48
51
48
53
53
48
52
51
49
50
49
50
51
53
53
50
49
52
53
50
53
50
50
53
50
53
49
53
50
50
53
53
51
53
52
51
49
50
48
52
52
47
47
49
53
50
50
53
55
51
50
48
50
49
51
53
53
50
50
50
49
53
47
55
52
48
52
52
49
52
49
48
51
50
50
48
50
49
51
53
50
49
54
52
50
48
48
49
48
49
48
50
49
50
49
49
49
54
54
50
50
53
50
51
50
49
51
52
51
52
48
48
53
55
54
53
49
50
50
49
49
53
47
48
52
47
47
53
47
48
47
48
53
53
48
48
52
52
52
48
48
48
48
52
52
53
49
53
50
48
53
50
50
53
53
49
49
50
49
53
53
50
50
49
48
48
48
53
52
53
53
52
52
53
52
52
52
52
52
52
52
52
52
49
49
52
49
53
51
50
51
53
54
55
50
54
53
53
50
55
53
51
49
49
50
54
53
50
48
51
53
49
52
50
50
48
48
50
50
51
53
53
50
50
50
49
53
49
50
51
48
48
48
51
53
51
48
50
50
49
49
52
51
54
53
52
50
52
53
50
53
48
51
54
53
48
47
52
53
49
54
51
51
54
54
52
51
51
51
51
48
52
50
52
52
50
50
49
50
49
49
50
50
52
53
52
52
53
53
54
51
55
52
51
53
50
47
51
50
50
48
52
52
50
50
49
50
48
50
47
52
51
49
54
51
53
52
50
52
54
49
50
48
50
54
52
53
50
48
51
52
49
53
50
49
52
53
50
47
53
50
48
52
50
47
48
48
48
50
53
53
48
54
52
50
49
53
48
49
50
48
53
53
50
50
52
50
51
53
50
51
50
51
56
53
48
49
53
54
52
49
49
49
50
50
49
52
49
53
52
50
52
53
50
49
52
49
48
53
48
49
53
53
49
50
53
53
52
52
53
49
53
55
50
53
53
49
54
50
48
53
53
51
50
51
53
54
49
52
49
53
53
50
52
50
53
50
49
55
53
50
53
52
51
49
53
55
50
50
55
55
49
53
50
50
53
55
54
51
53
50
49
52
50
51
53
54
49
49
54
50
52
52
53
53
49
48
48
48
53
52
52
50
49
50
52
53
53
53
53
53
53
53
52
52
52
52
52
52
51
52
51
51
52
52
48
52
48
52
52
50
48
53
50
49
52
52
48
53
48
49
53
52
53
50
55
55
50
50
56
50
54
49
53
50
56
51
55
54
50
48
51
48
50
53
49
50
52
51
52
47
49
55
51
50
48
50
49
51
51
51
52
54
50
49
53
47
55
52
48
52
53
50
53
50
49
52
55
50
54
53
50
48
50
50
51
53
50
49
52
51
54
53
51
54
52
50
49
50
52
53
54
51
55
52
51
53
50
47
51
50
50
48
51
51
56
54
49
50
52
49
48
53
53
52
52
50
50
55
49
55
54
51
52
53
49
52
53
53
52
52
51
52
48
52
48
52
55
50
53
53
53
49
53
49
52
53
52
50
49
50
54
49
55
52
49
52
51
49
52
53
49
52
51
51
54
51
51
47
55
53
55
51
52
53
53
48
55
54
50
47
52
52
51
52
49
53
54
54
55
53
51
52
55
53
55
50
53
55
51
55
55
55
48
55
53
49
52
48
55
54
50
48
50
53
50
53
53
49
56
50
49
46
50
54
56
48
53
50
50
55
49
51
52
51
52
49
53
49
49
51
52
51
52
49
50
55
50
52
52
54
53
48
50
54
50
55
54
56
54
50
51
49
51
48
53
50
52
52
49
51
50
51
51
50
52
50
57
48
50
49
47
52
53
52
50
49
52
48
51
54
51
55
51
54
49
49
50
46
48
49
50
51
49
47
50
48
52
51
51
51
51
53
51
54
51
51
54
50
51
53
52
54
54
54
51
53
49
46
53
49
50
49
50
51
47
51
50
47
55
47
48
53
51
53
55
49
51
47
48
53
48
48
54
48
53
47
53
52
52
52
52
51
53
49
47
51
52
51
53
50
53
48
47
52
48
49
54
52
53
53
53
53
53
53
50
50
50
50
50
50
52
52
50
50
52
50
53
53
50
50
52
50
50
50
54
54
50
54
55
55
49
49
55
49
53
53
52
52
53
52
50
54
55
49
53
52
55
55
52
52
55
52
51
51
50
50
51
50
49
49
49
49
49
49
55
52
51
50
49
49
50
50
48
48
50
48
52
52
53
53
52
53
52
52
51
51
52
51
50
48
52
53
52
51
51
49
52
50
56
45
52
47
48
50
51
53
53
50
49
49
47
49
53
53
56
53
53
49
51
48
52
58
50
53
51
49
52
52
47
51
51
58
51
52
50
52
49
52
50
51
51
50
51
47
51
50
49
53
51
46
51
53
52
52
49
51
50
51
45
54
50
56
51
52
53
52
54
49
54
52
50
48
53
48
50
54
49
51
51
55
51
54
53
53
48
49
50
51
47
51
50
51
50
52
51
48
49
51
51
50
51
54
51
55
50
51
52
51
46
50
45
53
53
54
49
54
49
53
50
51
51
50
52
50
51
54
48
53
48
53
49
51
49
47
51
50
49
53
53
50
50
48
49
51
53
48
53
52
49
52
53
47
50
52
50
51
52
52
49
53
52
53
48
48
50
48
48
53
50
49
51
50
49
50
52
50
54
49
51
48
49
47
47
53
50
52
50
50
49
53
49
54
48
49
53
53
50
50
49
57
50
51
49
50
50
51
49
49
47
49
52
52
49
49
51
49
49
53
54
48
52
51
54
51
50
49
48
48
49
47
51
52
51
50
49
47
50
51
48
52
49
49
46
54
51
50
47
52
47
49
53
55
50
53
55
54
55
49
53
53
53
49
53
49
50
50
51
51
49
50
54
49
55
52
49
52
53
52
49
50
52
50
53
53
53
49
52
48
53
53
49
54
52
53
53
48
49
47
49
53
53
48
53
53
49
48
52
52
53
53
50
51
52
53
49
48
52
53
52
52
50
48
51
50
51
52
49
49
50
50
54
49
52
52
48
51
54
49
50
48
50
54
52
52
50
48
51
52
49
52
50
49
52
52
53
48
50
51
49
52
53
49
53
51
49
48
49
50
52
52
53
53
49
52
50
49
52
52
53
53
53
49
53
49
52
53
52
50
49
50
54
49
55
52
49
52
51
49
52
53
49
52
51
51
54
51
51
47
55
53
55
51
52
53
53
48
55
54
50
47
52
52
51
52
49
53
53
53
52
52
53
52
55
55
49
49
55
49
53
53
54
54
53
54
50
52
52
48
55
54
50
48
50
53
50
53
53
49
56
50
49
46
50
54
56
48
53
50
50
55
49
51
52
51
52
49
53
49
49
51
49
50
51
51
49
48
52
51
54
48
52
53
49
49
49
54
54
54
52
51
54
51
51
51
51
52
48
49
50
51
54
47
48
48
48
54
52
49
51
51
48
49
51
51
54
51
51
47
52
52
48
48
51
53
53
48
55
54
50
47
51
50
51
47
48
50
55
52
48
49
51
53
52
52
48
48
52
48
54
54
55
48
51
53
52
52
51
47
53
53
53
53
54
47
54
53
53
48
48
47
51
47
54
49
48
48
54
47
54
48
48
48
47
47
52
52
51
52
48
49
51
49
52
48
48
48
51
51
51
53
52
52
54
48
49
48
53
48
54
54
55
53
50
51
54
53
49
48
53
54
55
52
50
48
52
53
53
50
51
51
52
52
51
51
53
53
51
53
52
52
55
55
52
55
53
53
50
50
53
50
53
52
55
49
53
54
55
52
48
48
53
53
55
53
55
50
52
48
54
50
55
48
50
55
53
53
52
48
55
55
51
54
48
54
54
55
51
55
55
55
52
50
54
51
55
50
55
55
48
48
54
54
55
55
53
49
53
53
49
49
50
52
51
54
52
49
52
52
52
48
48
48
55
55
55
54
54
54
50
48
54
53
50
53
50
47
48
50
48
50
50
54
48
53
49
53
51
54
48
51
53
53
50
48
50
53
50
53
53
49
56
50
49
46
52
52
50
50
52
50
49
53
48
50
51
49
53
53
54
47
54
53
53
49
50
46
50
49
54
49
47
50
50
46
54
48
48
50
46
46
50
54
48
50
53
54
53
53
50
50
52
50
54
49
56
50
48
51
53
53
52
49
50
50
50
54
48
51
50
55
51
50
48
47
52
50
54
48
49
50
51
47
52
52
52
50
51
51
52
49
50
51
49
51
53
49
53
52
49
48
52
53
53
53
49
49
49
52
50
49
52
51
53
48
52
53
49
52
51
49
52
48
48
48
53
52
55
49
53
54
51
50
48
47
53
50
52
51
51
52
48
49
52
51
52
48
50
55
52
52
52
48
49
49
54
48
50
48
55
48
50
52
50
50
52
52
50
52
52
48
55
54
52
52
52
54
54
54
53
53
53
48
48
48
50
54
48
51
50
54
50
54
50
55
52
50
54
48
50
50
55
47
54
54
53
50
56
56
54
50
51
49
51
48
50
50
52
52
49
51
50
51
51
50
52
50
50
53
49
51
52
52
49
50
51
49
48
47
53
49
48
54
52
50
51
47
48
49
48
51
49
50
50
51
48
50
53
53
51
51
50
52
53
49
48
53
49
50
52
52
50
53
56
52
52
50
49
49
51
51
50
51
52
50
47
51
50
49
50
48
50
50
53
52
50
54
52
50
49
52
50
49
50
50
53
50
50
52
49
53
49
48
53
57
48
50
49
51
50
50
49
49
47
52
50
49
53
52
54
50
51
49
51
48
53
50
52
52
49
51
50
51
51
50
52
50
57
48
50
49
47
52
53
52
50
49
52
48
51
54
51
55
51
54
49
49
50
46
48
49
50
51
49
47
50
48
53
53
54
54
53
54
54
54
51
51
54
51
51
51
48
48
51
48
52
51
49
46
53
49
50
49
50
51
47
51
50
47
55
47
48
53
51
53
55
49
51
47
48
53
48
48
54
48
52
48
52
51
48
53
51
48
56
46
46
48
52
53
53
50
50
47
46
51
47
48
51
49
53
52
50
49
52
53
52
53
47
50
51
52
50
46
47
48
47
50
53
49
52
52
47
49
53
52
50
49
52
48
49
49
50
50
49
54
49
49
50
46
48
49
50
48
48
49
47
48
51
53
47
49
51
54
50
50
48
48
49
50
50
55
51
49
55
48
51
51
49
47
54
54
49
49
50
52
50
49
49
49
49
49
47
48
50
50
50
49
46
49
50
53
53
49
49
49
53
51
52
50
47
49
52
49
49
50
53
50
49
49
49
54
47
47
50
53
50
49
48
50
52
51
51
51
50
52
52
49
48
50
52
51
51
52
50
54
53
51
55
51
51
51
53
53
53
53
52
52
53
52
53
53
54
54
53
54
51
51
48
48
51
48
53
54
54
51
51
48
51
53
47
54
51
54
51
54
51
51
49
50
50
51
51
49
51
51
54
54
53
46
50
50
51
52
47
53
56
53
51
53
52
54
48
52
51
55
52
48
54
49
54
54
54
54
54
54
51
53
51
51
53
53
52
51
52
53
50
47
49
49
49
46
46
46
53
53
53
49
49
49
50
49
52
51
50
51
50
46
47
47
47
50
51
52
47
46
50
51
48
52
47
48
51
51
50
49
50
51
47
51
50
47
55
47
48
53
48
48
52
52
54
47
51
51
47
48
47
51
50
50
51
46
51
50
50
47
48
53
48
47
51
52
54
48
47
53
51
47
47
48
53
53
51
52
47
48
53
53
55
55
51
51
48
52
51
52
55
48
49
48
51
51
54
50
47
47
48
52
47
48
51
53
48
51
47
54
48
52
51
47
48
48
48
54
54
54
54
47
48
48
53
47
50
52
52
52
49
47
53
53
48
50
53
51
53
53
52
52
52
52
50
49
53
52
53
50
53
51
49
53
52
49
50
48
53
50
53
54
54
51
51
48
48
51
47
54
55
51
53
51
52
52
47
49
52
51
49
50
47
51
53
53
50
48
49
49
50
53
47
49
51
50
52
51
52
52
51
51
52
51
49
46
53
49
53
53
53
50
50
50
53
53
53
48
48
48
47
52
47
48
51
52
47
52
48
49
48
52
51
47
48
48
49
54
54
54
55
51
52
52
55
51
50
54
51
49
49
51
55
53
51
50
51
51
56
54
50
51
53
51
50
51
53
54
55
51
50
54
53
50
55
53
51
49
53
51
50
53
50
49
53
54
50
55
51
51
49
49
49
51
55
53
53
50
49
50
49
49
52
51
55
48
48
52
53
53
51
50
51
51
50
50
51
51
56
54
52
50
51
53
50
51
50
51
56
53
48
49
53
54
53
50
50
50
51
51
53
58
58
52
50
51
54
52
54
54
52
52
51
52
51
51
52
52
54
55
54
54
55
55
52
52
50
50
52
50
53
53
51
51
53
51
57
57
46
46
57
46
52
50
53
51
57
46
53
53
54
54
53
54
52
52
51
51
52
51
51
51
54
54
51
54
53
54
52
51
51
54
53
53
50
50
53
50
50
50
54
54
50
54
51
51
56
56
51
56
53
50
50
54
51
56
53
53
50
50
53
50
50
50
50
50
50
50
51
51
52
52
51
52
53
50
50
50
51
52
53
53
50
50
52
50
50
54
55
49
53
52
55
52
51
50
49
49
50
48
52
53
52
51
55
54
51
51
50
51
55
53
49
52
52
54
51
52
50
51
50
51
50
48
51
51
52
52
55
54
51
51
51
52
51
53
55
56
50
54
51
55
55
54
54
54
53
52
55
49
53
54
51
52
48
51
49
53
51
53
55
56
52
48
54
49
55
48
56
48
50
50
53
50
54
54
51
54
48
51
52
55
51
55
55
54
52
50
54
49
55
50
54
53
54
54
50
53
54
54
55
55
55
55
55
55
52
50
50
50
52
49
50
50
50
50
50
50
57
57
57
50
50
50
50
51
56
54
50
52
50
49
48
49
50
51
56
52
50
49
53
54
51
51
51
51
53
53
50
51
56
54
51
53
56
54
51
53
57
50
51
53
52
49
53
49
53
54
54
51
51
48
56
53
47
49
50
54
56
54
51
53
49
50
50
55
51
49
53
50
57
57
53
49
50
50
51
52
47
50
51
53
51
53
52
49
48
52
51
49
52
48
49
49
53
53
46
56
49
49
50
51
50
50
51
51
53
52
53
51
47
49
50
50
50
54
54
54
54
54
54
54
54
54
52
59
52
53
51
53
52
49
48
53
58
59
52
51
47
53
55
53
55
53
52
52
54
54
52
59
52
53
52
54
52
52
53
54
51
50
55
54
55
50
54
54
49
47
54
52
53
54
52
51
47
53
54
52
52
52
53
54
54
54
52
54
53
50
54
54
51
51
51
49
50
50
55
53
49
51
50
54
55
54
55
50
51
49
54
49
55
54
50
56
54
54
46
55
54
54
49
52
49
49
52
52
50
53
51
55
53
49
51
51
51
54
54
54
54
54
54
50
50
50
54
53
48
52
49
50
54
53
54
54
53
53
48
52
48
48
52
52
49
50
49
49
50
50
51
49
52
50
56
45
52
53
51
50
50
53
52
49
49
53
50
55
52
49
49
49
50
51
52
47
52
52
47
47
52
47
48
50
51
53
48
48
48
50
50
50
51
51
51
53
53
53
53
50
53
53
50
50
53
50
49
49
47
49
49
49
49
49
49
49
47
47
47
49
49
49
53
53
53
53
53
53
53
53
56
53
53
49
56
56
56
53
53
53
53
53
53
49
49
49
51
48
52
58
50
53
51
49
52
52
47
51
51
51
53
53
50
52
51
58
51
52
50
52
51
48
49
58
49
48
51
47
48
53
48
51
53
49
48
54
52
58
54
49
48
54
58
53
51
49
51
52
46
50
51
46
47
53
47
51
50
51
47
49
49
52
54
51
47
54
52
51
49
49
53
53
51
53
51
49
48
54
51
58
51
51
47
53
53
52
48
52
50
50
52
52
54
53
54
50
51
53
49
49
48
54
53
52
50
51
47
54
50
51
50
52
51
51
50
50
51
48
52
58
50
53
51
49
52
52
47
51
51
58
51
52
50
52
49
52
50
51
51
50
51
47
51
50
49
53
51
46
51
53
52
52
49
51
50
51
45
54
50
56
51
52
53
52
54
49
54
52
50
48
53
48
50
54
49
51
51
55
51
54
53
53
48
49
50
51
47
51
49
49
47
47
49
47
54
54
52
52
54
52
53
53
54
54
53
54
49
47
45
53
53
54
51
50
47
48
57
47
47
50
47
49
50
53
47
52
47
52
48
52
48
46
53
51
52
53
51
47
51
50
51
50
51
46
47
53
47
51
48
51
47
53
47
50
54
51
47
54
50
53
51
47
51
50
49
53
51
46
51
53
52
52
54
54
54
54
53
54
52
52
49
52
53
53
51
51
52
53
52
51
51
46
50
52
50
49
52
53
53
50
53
52
52
54
54
50
52
52
49
51
47
49
50
51
54
54
54
54
54
54
52
49
50
50
51
52
45
45
53
53
54
54
50
51
47
54
48
56
54
48
54
53
54
54
52
54
51
50
52
53
53
53
53
54
52
52
54
49
53
52
54
52
54
48
49
50
49
54
52
53
49
47
51
52
51
53
49
51
52
48
54
49
54
52
50
48
53
48
50
54
49
51
51
51
49
49
47
53
48
53
48
48
50
48
53
53
54
46
54
53
53
48
54
51
49
53
54
49
52
54
54
51
54
47
47
54
51
51
51
53
49
53
58
55
48
48
55
55
51
49
54
53
51
54
54
51
53
53
47
54
53
53
48
53
49
51
52
49
51
52
47
52
51
49
54
47
50
54
51
52
47
47
47
53
51
51
50
51
50
52
51
53
50
49
48
50
50
51
50
51
47
47
52
52
55
47
51
51
48
48
50
50
48
48
50
48
49
49
55
55
49
55
53
53
54
54
53
54
49
47
54
52
53
54
49
51
47
49
50
51
49
51
51
50
54
54
52
53
51
50
50
50
51
51
51
53
54
54
51
53
49
53
58
55
51
55
50
51
51
49
54
49
50
54
51
53
52
52
49
51
51
51
46
50
46
46
50
50
49
47
48
54
52
53
45
45
45
53
53
53
53
53
53
54
54
54
49
54
49
53
51
53
49
49
48
54
53
54
49
51
47
54
50
53
49
53
50
50
51
51
54
53
54
50
49
53
54
48
54
53
54
54
51
52
47
52
48
55
49
47
54
52
53
54
51
51
47
54
48
50
51
50
52
50
54
54
52
54
52
50
50
53
51
51
54
54
54
54
48
53
49
51
52
53
48
53
48
53
51
49
54
47
48
54
53
52
49
49
48
55
51
51
49
47
49
49
47
47
49
47
45
53
53
54
51
51
51
50
50
50
49
49
49
53
53
53
53
50
50
52
49
49
53
50
53
52
49
52
53
51
50
51
53
54
52
56
49
53
50
52
53
50
53
50
49
49
53
50
53
53
51
49
53
55
50
50
52
52
49
53
50
50
53
49
53
50
53
50
49
52
50
50
53
53
49
49
54
50
53
53
52
52
49
48
48
48
53
52
53
52
52
52
52
49
53
52
53
53
52
52
50
52
50
50
52
52
57
52
57
57
52
52
52
56
49
53
52
50
52
53
50
49
52
56
49
53
48
49
53
53
53
50
50
50
52
52
53
49
53
55
50
53
53
49
54
50
48
53
53
52
52
52
52
49
49
52
49
53
53
50
53
48
52
53
49
52
51
49
52
48
48
48
51
53
52
55
53
50
51
50
48
47
53
50
53
50
53
51
49
53
52
49
50
48
53
50
53
52
53
54
51
48
48
51
47
54
55
51
53
53
50
50
52
50
50
54
55
49
53
52
55
52
51
50
49
49
50
48
52
53
52
51
54
53
54
50
49
53
54
48
54
53
54
54
51
52
47
52
48
55
50
48
49
55
53
54
48
48
50
51
48
55
53
48
53
48
49
48
52
53
50
50
55
55
48
52
50
49
52
55
48
48
50
55
48
55
57
52
53
54
49
48
53
52
55
49
53
54
49
52
50
53
50
51
52
52
51
57
48
49
57
52
52
48
49
48
53
53
52
48
54
54
54
48
49
48
48
48
52
50
52
52
50
50
51
53
52
55
53
50
54
54
54
56
56
56
51
51
51
52
52
52
49
54
48
51
50
52
49
52
50
53
52
50
54
48
50
50
53
47
50
50
53
50
51
51
57
49
50
52
51
50
49
49
53
57
48
50
53
51
56
56
50
50
51
52
50
49
53
50
57
49
56
50
51
50
53
49
53
53
50
50
53
54
54
51
51
48
50
51
49
49
46
49
53
49
52
53
47
49
53
49
49
50
50
50
53
53
50
48
53
53
50
53
50
49
50
50
53
52
53
53
52
52
53
52
53
54
51
48
54
54
54
51
51
51
54
54
54
50
50
50
50
52
47
48
51
51
50
51
49
49
48
52
51
47
49
48
49
54
46
46
55
51
49
49
51
49
52
50
56
45
51
49
51
51
49
49
52
50
52
52
50
50
56
45
56
56
45
45
51
49
52
50
56
45
52
47
48
50
51
53
53
50
49
49
47
49
53
53
56
53
53
49
52
50
52
52
50
50
52
50
53
51
49
48
53
53
53
51
51
51
49
49
49
48
48
48
53
52
53
53
52
52
53
52
53
49
53
53
53
53
53
49
49
49
53
53
53
53
53
53
49
52
49
49
52
52
49
52
55
49
50
54
55
55
55
49
49
49
50
50
50
54
54
54
49
52
50
51
51
53
49
49
48
54
53
52
50
51
47
54
50
51
49
53
52
52
51
51
49
52
50
51
52
51
49
54
47
54
51
50
50
49
49
56
46
54
49
47
54
52
53
54
49
51
47
54
48
54
49
54
47
54
54
54
52
54
47
50
54
53
51
51
54
54
50
50
50
53
49
51
52
49
50
49
49
56
51
49
54
47
49
54
56
52
46
46
48
55
54
54
50
53
50
50
53
53
50
48
49
55
53
54
51
51
51
49
49
49
47
47
47
51
51
51
47
55
53
50
53
49
51
53
54
51
52
55
52
49
50
54
47
49
53
48
50
52
48
54
55
52
53
50
53
49
47
53
52
52
55
53
53
49
51
53
49
52
52
50
53
52
50
53
47
50
47
51
53
51
51
50
50
48
53
49
51
51
53
52
53
53
54
50
53
52
53
53
57
52
56
50
52
56
53
49
48
53
49
53
53
48
51
52
51
49
52
51
51
52
50
52
52
50
53
49
49
55
50
48
53
52
48
53
53
52
50
52
57
52
52
56
49
49
50
51
47
55
53
50
53
49
51
53
51
46
52
50
52
49
50
54
47
49
53
48
50
52
48
54
46
54
53
50
53
49
46
54
47
47
55
55
56
50
50
53
50
49
53
49
53
53
51
50
51
54
55
54
52
54
51
53
51
51
53
53
54
51
54
54
51
51
52
55
52
52
55
55
52
49
51
53
47
49
53
49
54
52
49
49
51
51
50
50
54
54
47
51
48
50
53
49
53
48
50
48
48
54
52
48
52
53
51
48
50
55
50
50
52
52
48
50
48
53
50
54
55
52
53
50
53
49
46
52
51
51
54
52
53
49
51
53
49
52
52
50
53
52
50
53
55
52
53
50
53
49
48
53
55
55
52
52
51
50
49
53
48
49
53
49
52
53
47
47
52
55
51
51
54
55
47
53
47
47
53
53
52
52
52
52
52
52
55
53
55
55
53
53
53
49
47
52
49
52
53
49
49
53
49
52
50
52
51
51
53
53
49
52
49
48
53
52
52
50
53
52
50
53
52
50
53
52
49
50
51
50
53
53
52
52
50
48
52
49
52
53
46
50
51
54
52
57
51
57
50
48
53
52
50
50
49
50
52
52
54
53
52
52
50
52
47
53
54
52
53
52
47
53
47
47
53
53
54
52
54
54
52
52
53
52
53
53
52
52
51
50
51
49
53
52
51
50
51
51
50
50
51
49
51
51
49
49
53
52
53
53
52
52
51
57
51
53
51
51
51
57
51
51
57
57
51
53
51
51
53
53
51
51
51
51
51
51
55
55
52
53
53
50
55
55
55
55
55
55
52
53
52
52
53
53
53
50
53
53
50
50
57
52
56
50
52
56
53
49
48
53
49
53
51
57
47
46
53
52
52
51
51
52
50
52
57
52
53
51
52
56
53
52
50
57
52
51
50
50
56
56
50
50
52
52
48
54
50
56
53
49
51
53
49
53
53
49
53
53
49
49
49
50
48
48
53
53
49
53
49
48
53
53
51
50
47
46
53
47
53
48
53
53
48
48
51
52
51
51
52
52
51
49
51
51
49
49
52
51
51
52
52
53
52
51
50
49
52
51
51
53
48
49
53
52
53
50
50
50
52
52
52
50
53
49
49
55
50
48
53
52
48
53
53
47
50
52
50
51
52
56
49
49
50
51
52
50
53
49
49
55
51
50
51
52
51
49
53
50
53
53
49
49
49
53
50
49
53
55
50
48
52
51
48
53
50
48
51
50
47
50
55
51
53
53
52
52
48
51
48
52
53
53
53
58
58
52
50
51
53
52
53
53
52
52
50
52
50
50
52
52
57
52
57
57
52
52
52
56
49
49
57
47
52
52
50
53
50
56
49
53
49
49
58
49
55
47
50
50
51
51
46
54
50
49
53
50
51
54
55
54
52
54
54
49
51
51
50
53
52
48
50
55
53
50
48
53
49
49
52
47
52
55
51
51
54
55
49
52
50
52
48
53
53
50
51
50
49
52
46
50
51
54
52
57
51
57
50
48
53
52
50
50
49
50
52
52
54
53
52
52
50
52
50
51
50
50
54
50
53
49
49
50
48
53
51
50
47
46
53
47
49
52
49
53
53
50
51
49
53
50
49
53
51
50
55
51
52
53
53
58
58
52
50
51
53
50
49
58
55
47
48
51
49
52
52
49
50
50
48
50
51
50
50
51
50
50
54
50
51
52
50
48
53
50
49
49
50
51
49
53
47
52
51
50
50
49
51
49
51
50
49
48
49
51
53
50
54
50
54
52
51
51
49
54
50
50
50
49
50
52
48
51
48
50
48
51
49
53
50
54
50
52
51
51
47
52
51
52
51
49
54
51
48
53
51
48
53
53
51
51
51
51
53
51
50
53
52
52
49
52
54
50
49
54
53
46
46
48
52
50
50
50
52
49
49
51
47
51
51
53
51
54
54
49
50
53
51
50
49
45
53
51
53
49
49
50
48
53
53
49
51
51
49
58
50
50
53
49
50
49
55
50
54
48
50
51
53
55
53
53
53
50
49
49
53
49
53
53
47
53
52
52
52
52
51
58
54
51
50
51
49
51
54
49
47
48
54
49
53
51
49
53
53
50
49
51
50
51
52
49
50
54
48
49
47
51
50
56
52
54
51
51
48
55
46
56
51
49
51
48
48
53
52
48
52
48
53
51
53
52
53
51
47
49
54
53
53
52
49
51
46
53
51
51
52
50
55
53
51
51
52
52
51
57
47
46
51
51
51
53
50
51
57
47
55
53
52
52
50
55
48
53
50
55
54
50
51
48
48
52
55
52
53
51
54
49
51
48
48
54
53
53
53
53
56
51
53
50
54
53
48
55
55
52
50
52
54
53
53
51
49
55
55
48
47
47
50
54
51
56
49
53
56
49
50
52
50
56
52
54
53
53
55
53
53
54
53
51
54
52
58
47
52
54
53
49
53
52
54
53
51
50
49
54
50
48
54
51
52
52
54
53
52
54
53
58
54
53
49
53
54
55
55
49
53
52
52
55
54
54
55
56
55
53
54
53
54
52
55
54
54
54
53
49
53
54
52
51
54
54
49
51
53
48
53
49
51
49
56
51
48
52
51
50
52
49
51
51
47
56
47
50
55
54
51
49
51
52
48
55
46
55
55
48
47
47
50
54
54
50
55
55
51
54
49
51
54
49
53
54
50
51
49
49
51
51
53
53
54
55
49
54
54
51
49
53
54
54
54
56
50
48
54
54
50
53
51
55
53
49
53
49
53
55
50
53
53
49
54
50
48
53
53
52
52
52
52
49
49
52
49
53
53
50
53
48
52
53
49
52
51
49
52
48
48
48
51
53
52
55
53
50
51
50
48
47
53
50
53
50
53
51
49
53
52
49
50
48
53
50
53
52
53
54
51
48
48
51
47
54
55
51
52
50
53
51
57
46
53
54
52
51
51
54
53
50
50
54
51
56
53
50
50
50
51
52
54
53
54
50
49
53
54
48
54
53
54
54
51
52
47
52
48
55
50
48
49
55
53
54
49
52
52
48
48
51
53
53
54
51
48
48
52
48
49
56
51
55
52
48
50
55
50
50
48
51
52
48
48
51
48
51
49
49
52
52
51
48
49
52
48
52
48
51
52
48
47
49
50
50
48
50
51
50
51
50
51
51
50
50
50
53
50
50
53
53
52
49
52
52
49
49
52
48
50
50
51
55
52
48
50
52
48
51
50
50
49
49
56
56
51
53
48
54
50
55
52
48
50
48
50
50
51
48
51
52
47
52
50
48
50
50
55
55
50
50
48
53
50
50
49
52
52
48
48
51
51
50
50
53
52
49
52
48
49
56
51
55
52
48
50
55
50
50
51
52
57
52
57
52
47
52
53
51
53
53
52
49
51
49
50
48
52
52
53
54
49
50
48
48
50
50
51
50
50
53
50
51
49
50
51
48
49
51
51
46
48
50
53
49
51
52
52
49
54
55
47
52
53
50
54
48
49
53
51
48
54
52
54
51
50
55
48
51
50
51
53
48
50
55
50
49
57
52
53
49
47
48
52
50
54
56
51
52
47
52
50
51
51
54
50
52
57
52
57
52
49
49
51
51
52
52
51
52
50
57
49
51
50
52
49
57
47
53
51
52
57
52
57
52
52
56
51
50
57
51
52
49
51
49
50
48
52
52
53
54
49
50
47
52
47
47
52
52
47
52
51
50
50
49
53
53
53
51
51
51
53
53
53
53
53
53
54
49
51
52
49
49
52
49
49
52
50
48
51
51
51
50
49
49
55
49
50
50
48
48
50
52
49
52
48
51
52
52
51
50
49
50
53
53
53
50
54
54
51
54
49
49
50
50
54
52
51
51
49
54
54
52
54
54
52
52
51
51
51
51
51
51
49
54
49
49
54
54
54
52
51
51
49
54
50
50
50
49
50
52
48
51
48
50
48
51
49
53
50
54
50
52
56
51
56
56
51
51
56
51
51
55
53
52
51
51
51
55
55
55
53
53
53
52
52
52
52
51
52
52
51
51
52
51
55
55
53
51
55
55
55
55
55
55
53
53
53
51
51
51
52
54
52
52
54
54
52
54
51
52
54
53
51
51
51
52
52
52
54
54
54
53
53
53
52
49
52
53
47
52
51
49
51
52
49
51
47
52
54
54
55
55
47
47
46
51
52
52
52
49
54
55
47
52
53
50
54
48
49
53
50
47
53
53
50
51
50
55
48
51
50
51
54
50
51
53
47
49
53
50
51
49
49
53
54
54
54
51
48
48
54
48
49
53
53
53
51
48
51
51
48
48
51
48
53
53
51
51
54
54
54
52
52
52
54
54
54
51
51
51
50
53
49
51
51
55
50
55
48
51
50
52
53
53
48
48
51
51
50
50
50
53
51
51
53
48
50
48
50
49
52
48
52
53
47
52
49
52
50
50
55
55
50
50
48
54
50
49
53
48
50
55
50
49
57
52
53
49
47
48
52
50
54
49
51
48
47
52
50
51
51
54
50
52
49
57
47
54
57
52
56
46
47
48
53
53
53
46
49
49
50
46
47
48
48
48
52
50
52
52
50
50
52
50
50
50
52
49
54
54
54
56
56
56
51
51
51
52
52
52
47
58
46
49
51
52
47
52
50
51
50
53
54
47
50
48
51
51
51
51
51
53
54
54
51
52
52
49
57
48
50
50
50
46
52
52
56
51
49
53
51
50
52
49
56
50
51
53
46
50
52
49
57
48
51
54
51
51
52
52
51
49
54
52
50
49
50
48
50
57
47
53
51
50
49
45
53
51
50
56
50
50
56
56
49
53
49
49
53
53
52
50
52
52
50
50
56
51
48
52
51
50
53
51
53
56
49
49
49
50
49
49
53
53
51
54
50
48
53
50
52
49
49
53
51
53
49
49
53
52
48
49
51
51
56
56
50
50
51
52
49
49
58
53
51
52
52
49
57
48
50
56
49
53
52
50
56
51
49
53
51
50
52
49
56
50
51
53
54
53
53
49
53
48
55
50
54
49
51
54
52
50
53
51
51
50
54
48
53
53
50
53
53
55
55
56
54
53
54
55
49
51
56
49
49
51
54
49
47
48
56
54
55
51
51
52
52
50
50
52
50
51
53
49
50
55
49
49
47
51
52
49
56
49
51
52
49
55
46
49
52
49
52
53
51
53
51
49
52
49
50
51
53
52
54
51
54
50
50
51
49
52
49
51
51
53
53
49
53
48
50
50
54
54
53
53
52
49
53
53
49
49
48
48
50
53
47
49
54
53
53
49
53
48
54
52
53
49
53
53
52
50
53
51
51
50
54
48
53
53
50
53
55
50
55
55
50
50
55
50
54
48
50
51
54
54
54
49
49
49
51
51
51
54
54
54
52
50
53
52
50
55
52
50
52
50
51
50
53
53
53
53
51
51
50
53
51
50
50
50
50
48
49
54
47
49
54
48
53
53
50
53
53
53
53
49
53
53
51
53
50
52
53
53
47
53
52
52
52
52
47
53
47
47
53
53
52
52
52
52
52
52
52
52
52
52
52
52
47
53
52
52
52
52
51
58
54
51
50
51
49
51
54
49
47
48
54
49
53
51
49
53
48
53
48
48
53
53
48
53
54
52
54
54
54
54
54
52
52
52
54
54
54
54
54
54
48
55
48
48
55
55
48
55
55
50
48
49
55
55
55
50
50
50
48
48
48
49
49
49
54
53
54
54
53
53
54
53
53
51
49
53
53
53
53
51
51
51
49
49
49
53
53
53
52
50
50
52
50
51
52
50
53
52
50
50
49
51
50
50
52
52
50
51
49
50
51
51
52
50
50
52
50
51
53
49
50
55
49
49
47
54
51
56
54
55
51
52
49
55
46
49
53
49
52
53
49
49
53
49
54
50
49
49
50
50
50
54
55
55
51
48
49
49
49
49
47
51
47
47
51
51
47
51
50
56
52
54
52
52
52
49
49
49
56
56
56
49
49
49
51
53
51
51
51
52
51
52
49
55
47
49
52
48
49
48
55
55
46
46
46
56
49
49
52
49
50
49
51
53
49
49
51
52
48
49
51
48
52
52
53
53
51
52
50
48
53
53
52
49
52
53
51
53
51
49
52
49
50
51
49
57
50
51
49
50
50
51
49
52
49
51
53
49
52
51
48
48
51
49
51
51
50
51
52
52
52
48
49
49
50
53
50
50
51
51
53
52
53
53
52
52
53
52
53
51
47
49
54
54
54
51
51
51
54
54
54
50
50
50
50
52
49
54
53
51
50
51
49
52
48
52
51
53
49
52
52
52
49
49
49
51
51
51
45
52
50
50
51
49
54
52
50
50
51
51
50
56
46
45
50
50
50
52
49
50
56
46
45
52
50
50
51
49
45
52
45
45
52
52
50
50
50
50
50
50
51
49
51
51
49
49
54
52
50
50
51
51
54
52
54
54
52
52
50
50
50
50
50
50
51
51
51
51
51
51
50
56
46
45
50
50
50
56
50
50
56
56
46
45
46
46
45
45
50
50
50
50
50
50
50
52
49
50
56
46
50
52
50
50
52
52
49
50
49
49
50
50
56
46
56
56
46
46
45
52
50
50
51
49
54
52
50
50
51
51
50
56
46
45
50
50
50
52
49
50
56
46
49
51
48
50
52
50
49
50
51
50
49
49
52
49
53
53
51
46
49
52
49
48
49
53
51
50
49
45
53
47
50
47
55
49
49
53
54
52
54
49
47
48
51
48
52
49
53
50
52
58
51
53
49
52
51
56
49
53
56
49
49
51
54
49
53
54
53
53
55
53
53
54
55
53
50
52
52
49
52
53
51
50
51
50
53
51
52
49
51
48
53
53
52
53
53
54
54
52
51
51
49
54
54
52
54
54
52
52
51
51
51
51
51
51
49
54
49
49
54
54
54
52
51
51
49
54
47
52
49
54
53
49
50
47
47
51
54
51
52
50
53
48
50
47
47
52
47
47
52
52
47
52
49
54
53
49
49
49
49
54
54
54
53
53
53
49
49
49
50
47
50
50
47
47
50
47
47
51
54
51
47
47
47
51
51
51
54
54
54
51
51
51
52
50
52
52
50
50
52
50
53
48
50
47
53
53
53
48
48
48
50
50
50
47
47
47
47
53
52
52
52
52
47
53
47
47
53
53
52
52
52
52
52
52
52
52
52
52
52
52
47
53
52
52
52
52
55
50
52
49
53
52
47
54
54
51
49
51
53
52
52
50
48
54
55
50
55
55
50
50
55
50
52
49
53
52
52
52
52
49
49
49
53
53
53
52
52
52
47
54
47
47
54
54
47
54
54
51
49
51
54
54
54
51
51
51
49
49
49
51
51
51
53
52
53
53
52
52
53
52
52
50
48
54
52
52
52
50
50
50
48
48
48
54
54
54
54
47
46
46
49
53
54
47
54
54
47
47
46
46
46
46
46
46
49
53
49
49
53
53
54
47
46
46
49
53
50
55
48
52
55
48
49
51
49
55
51
53
52
52
54
52
52
53
50
55
50
50
55
55
50
55
48
52
55
48
48
48
48
52
52
52
55
55
55
48
48
48
49
51
49
49
51
51
49
51
49
55
51
53
49
49
49
55
55
55
51
51
51
53
53
53
52
52
52
52
52
52
52
52
54
52
52
53
54
54
54
52
52
52
52
52
52
53
53
53
52
50
53
51
57
46
52
50
52
52
50
50
53
51
53
53
51
51
57
46
57
57
46
46
52
50
53
51
57
46
51
53
52
48
52
51
53
52
50
49
48
53
49
47
53
50
51
51
51
53
51
51
53
53
51
53
52
48
52
51
52
52
52
48
48
48
52
52
52
51
51
51
53
52
53
53
52
52
53
52
50
49
48
53
50
50
50
49
49
49
48
48
48
53
53
53
49
47
49
49
47
47
49
47
53
50
51
51
53
53
53
50
50
50
51
51
51
51
51
51
52
49
54
55
47
52
52
50
50
52
50
51
47
51
50
54
50
54
49
54
50
52
52
51
52
49
52
53
47
52
51
49
54
52
49
53
52
54
54
54
55
55
47
47
46
53
58
52
52
50
49
51
50
51
52
50
54
52
50
53
49
53
50
50
52
52
50
51
49
54
55
51
55
49
53
52
52
55
54
52
54
54
52
52
50
52
50
50
52
52
55
52
55
55
52
52
49
54
50
52
48
52
49
49
48
54
54
54
50
51
47
55
56
52
55
53
52
52
51
51
52
49
54
55
47
52
52
50
50
52
50
51
54
52
50
52
55
52
49
54
50
52
52
51
53
49
55
54
48
54
51
47
53
54
48
54
52
51
51
53
55
55
49
52
47
49
51
50
53
50
48
52
50
49
52
49
51
53
48
56
47
50
55
52
49
48
49
52
49
55
46
54
54
47
46
46
49
53
52
51
48
52
51
48
49
51
54
49
53
54
50
53
54
52
52
52
50
55
51
52
55
50
49
52
47
53
54
56
48
52
48
48
54
52
50
53
51
49
47
51
53
49
47
50
48
54
52
49
54
53
49
53
54
52
55
55
54
54
48
49
47
55
54
54
53
49
55
54
48
54
51
47
53
54
48
54
52
51
54
55
52
50
49
52
47
49
51
50
53
47
54
51
46
54
51
47
51
49
48
54
53
53
53
49
54
54
52
53
48
54
54
54
52
51
52
52
51
51
52
51
54
54
49
51
51
51
51
53
53
53
55
55
55
55
55
55
49
51
48
53
48
52
49
52
47
49
51
50
52
53
47
48
49
49
51
51
51
49
50
50
53
50
51
53
50
49
52
50
56
53
47
51
48
52
48
48
52
52
50
52
49
51
50
49
53
50
48
52
50
49
52
49
51
53
48
56
54
52
55
53
53
49
49
52
49
55
46
54
53
49
52
52
47
49
52
49
54
51
48
56
51
51
51
51
53
53
54
47
48
49
56
56
47
50
47
47
50
50
47
50
55
54
51
49
55
55
55
52
52
52
49
49
49
48
48
48
49
53
48
51
52
52
49
52
49
55
53
55
52
48
49
54
55
55
46
46
46
55
54
54
55
48
47
47
50
54
55
48
55
55
48
48
47
47
47
47
47
47
50
54
50
50
54
54
55
48
47
47
50
54
54
50
55
55
51
54
49
51
54
49
53
54
50
51
49
49
51
51
52
49
52
52
49
49
52
49
52
51
52
49
52
52
52
51
51
51
52
52
52
49
49
49
48
52
48
48
52
52
48
52
54
54
50
52
54
54
54
54
54
54
50
50
50
52
52
52
51
49
51
51
49
49
51
49
54
49
56
51
54
54
54
49
49
49
56
56
56
51
51
51
50
55
51
52
51
54
50
51
49
53
53
55
51
51
51
54
55
52
49
54
55
55
50
50
50
55
51
52
55
50
49
52
47
53
54
56
48
52
48
48
54
52
50
53
55
54
55
49
49
50
48
54
51
52
49
52
47
53
54
54
51
49
47
50
53
53
54
54
54
54
56
56
48
52
47
54
56
52
48
52
48
48
51
49
53
50
48
48
48
48
54
54
54
54
52
52
50
53
50
50
53
53
50
53
51
55
53
49
51
51
51
49
49
49
47
47
47
51
51
51
54
50
53
48
49
51
50
51
54
51
48
53
53
51
50
51
53
54
52
54
48
49
54
53
54
50
53
50
49
51
53
50
53
54
51
49
53
55
53
53
48
48
49
53
50
50
53
51
50
51
53
50
48
53
50
51
53
50
49
49
54
50
54
54
51
51
48
48
48
48
53
53
53
52
52
52
52
49
54
54
54
54
54
54
53
53
53
53
53
53
52
53
52
52
53
53
52
54
48
49
52
50
52
53
50
49
52
54
48
53
48
49
53
49
53
50
54
54
53
53
54
50
53
48
49
51
50
51
54
51
48
53
54
54
53
53
52
53
52
54
48
49
54
53
54
50
53
54
50
53
52
52
52
53
49
48
51
53
53
55
54
49
49
54
50
47
53
52
52
50
51
50
52
51
53
50
50
48
50
50
53
52
54
51
54
49
50
52
48
54
55
49
53
53
50
50
52
50
50
54
55
49
53
52
55
52
51
50
49
49
50
48
52
53
52
51
49
54
50
52
52
51
48
54
47
53
54
53
50
49
49
52
48
52
50
48
52
51
50
54
54
50
50
51
50
53
53
50
53
54
49
48
52
53
53
53
54
54
50
52
50
49
52
53
54
50
53
54
50
53
52
52
52
53
49
48
53
52
55
49
53
54
49
54
50
47
53
52
52
52
51
52
48
49
52
52
52
48
49
48
52
52
52
48
53
53
54
48
49
48
48
48
51
53
51
51
53
53
51
53
52
55
53
50
53
53
53
55
55
55
54
54
54
49
49
49
49
54
48
51
50
54
49
54
50
47
52
50
54
48
50
50
47
47
53
53
53
50
52
52
52
50
50
52
52
51
49
50
53
52
48
50
53
51
51
51
50
50
52
52
50
49
53
51
52
50
51
50
52
51
53
50
50
48
50
50
53
54
54
51
51
48
50
52
48
54
55
49
53
50
52
53
47
49
53
50
49
50
50
50
50
50
50
48
48
48
50
53
50
49
50
50
53
52
53
53
52
52
53
52
53
54
51
48
54
54
54
51
51
51
54
54
54
49
49
49
50
52
47
48
51
52
50
52
48
54
48
52
51
47
48
48
54
54
55
55
55
51
49
49
52
50
53
51
57
46
52
50
52
52
50
50
53
51
53
53
51
51
57
46
57
57
46
46
52
50
53
51
57
46
53
54
52
51
51
54
53
50
50
54
51
56
53
50
50
50
51
52
53
51
53
53
51
51
53
51
54
52
50
49
54
54
54
52
52
52
50
50
50
49
49
49
54
53
54
54
53
53
54
53
54
50
54
54
54
54
54
50
50
50
54
54
54
54
54
54
50
53
50
50
53
53
50
53
56
50
51
55
56
56
56
50
50
50
51
51
51
55
55
55
49
54
50
52
51
53
49
49
48
54
53
54
50
51
47
54
50
52
49
53
52
52
51
51
49
54
50
52
52
51
48
54
47
53
54
53
50
49
49
52
48
52
49
47
54
52
53
54
48
51
47
54
48
54
48
54
47
53
54
54
52
54
47
50
53
53
54
54
54
54
53
53
50
53
49
51
52
49
50
49
49
52
51
49
54
47
49
54
52
52
48
48
48
55
52
52
50
48
50
50
48
48
50
48
49
55
53
54
52
52
52
51
51
51
50
50
50
54
54
54


==> charts/plots/README.txt <==
Put proper data files here. Thomas will plot them.

==> charts/plots/k30n200t1000-processed.txt <==
0	148	164	148	164	16
0	159	166	159	166	7
0	156	174	156	174	18
0	157	167	157	167	10
0	159	166	159	166	7
0	164	166	164	166	2
0	154	164	154	164	10
0	155	175	155	175	20
0	159	166	159	166	7
0	155	169	155	169	14
0	163	168	163	168	5
0	157	158	157	158	1
0	164	169	164	169	5
0	155	159	155	159	4
0	154	163	154	163	9
0	157	168	157	168	11
0	161	169	161	169	8
0	158	160	158	160	2
0	155	169	155	169	14
0	166	165	166	165	-1
0	157	164	157	164	7
0	161	164	161	164	3
0	151	169	151	169	18
0	156	171	156	171	15
0	159	163	159	163	4
0	160	173	160	173	13
0	161	165	161	165	4
0	163	166	163	166	3
0	162	163	162	163	1
0	166	164	166	164	-2
0	155	164	155	164	9
0	154	172	154	172	18
0	157	171	157	171	14
0	161	168	161	168	7
0	155	161	155	161	6
0	167	166	167	166	-1
0	162	168	162	168	6
0	163	164	163	164	1
0	164	166	164	166	2
0	152	167	152	167	15
0	166	165	166	165	-1
0	156	169	156	169	13
0	147	163	147	163	16
0	161	167	161	167	6
0	164	171	164	171	7
0	159	171	159	171	12
0	171	167	171	167	-4
0	161	163	161	163	2
0	170	171	170	171	1
0	165	170	165	170	5
0	168	165	168	165	-3
0	150	167	150	167	17
0	152	162	152	162	10
0	151	162	151	162	11
0	159	174	159	174	15
0	159	172	159	172	13
0	154	169	154	169	15
0	163	167	163	167	4
0	153	167	153	167	14
0	154	160	154	160	6
0	158	171	158	171	13
0	160	165	160	165	5
0	160	167	160	167	7
0	147	169	147	169	22
0	160	168	160	168	8
0	156	167	156	167	11
0	154	175	154	175	21
0	157	166	157	166	9
0	158	170	158	170	12
0	159	159	159	159	0
0	151	162	151	162	11
0	152	158	152	158	6
0	162	166	162	166	4
0	148	158	148	158	10
0	157	166	157	166	9
0	151	155	151	155	4
0	158	158	158	158	0
0	161	165	161	165	4
0	149	168	149	168	19
0	159	166	159	166	7
0	160	163	160	163	3
0	170	167	170	167	-3
0	151	160	151	160	9
0	154	160	154	160	6
0	156	162	156	162	6
0	163	172	163	172	9
0	161	160	161	160	-1
0	158	164	158	164	6
0	152	158	152	158	6
0	153	165	153	165	12
0	156	165	156	165	9
0	158	164	158	164	6
0	164	169	164	169	5
0	161	171	161	171	10
0	159	163	159	163	4
0	149	167	149	167	18
0	160	167	160	167	7
0	151	155	151	155	4
0	160	155	160	155	-5
0	168	168	168	168	0
0	171	167	171	167	-4
0	159	153	159	153	-6
0	146	163	146	163	17
0	153	166	153	166	13
0	151	170	151	170	19
0	157	167	157	167	10
0	152	164	152	164	12
0	153	174	153	174	21
0	160	168	160	168	8
0	157	165	157	165	8
0	155	160	155	160	5
0	154	165	154	165	11
0	158	170	158	170	12
0	153	177	153	177	24
0	152	163	152	163	11
0	149	170	149	170	21
0	161	171	161	171	10
0	153	158	153	158	5
0	153	163	153	163	10
0	154	168	154	168	14
0	151	161	151	161	10
0	155	172	155	172	17
0	151	173	151	173	22
0	159	167	159	167	8
0	153	168	153	168	15
0	158	157	158	157	-1
0	153	165	153	165	12
0	163	170	163	170	7
0	154	162	154	162	8
0	161	173	161	173	12
0	160	177	160	177	17
0	154	167	154	167	13
0	150	170	150	170	20
0	161	160	161	160	-1
0	159	167	159	167	8
0	154	168	154	168	14
0	151	168	151	168	17
0	153	164	153	164	11
0	161	174	161	174	13
0	155	164	155	164	9
0	154	166	154	166	12
0	162	175	162	175	13
0	163	168	163	168	5
0	147	167	147	167	20
0	158	163	158	163	5
0	158	175	158	175	17
0	162	171	162	171	9
0	156	159	156	159	3
0	147	168	147	168	21
0	162	165	162	165	3
0	161	163	161	163	2
0	153	162	153	162	9
0	170	182	170	182	12
0	155	174	155	174	19
0	160	166	160	166	6
0	150	164	150	164	14
0	161	162	161	162	1
0	153	162	153	162	9
0	158	165	158	165	7
0	165	167	165	167	2
0	157	167	157	167	10
0	162	170	162	170	8
0	159	152	159	152	-7
0	158	163	158	163	5
0	160	168	160	168	8
0	155	163	155	163	8
0	156	166	156	166	10
0	151	170	151	170	19
0	154	163	154	163	9
0	160	171	160	171	11
0	159	160	159	160	1
0	149	166	149	166	17
0	162	173	162	173	11
0	163	166	163	166	3
0	143	173	143	173	30
0	159	167	159	167	8
0	164	166	164	166	2
0	159	170	159	170	11
0	154	166	154	166	12
0	154	167	154	167	13
0	161	161	161	161	0
0	150	161	150	161	11
0	162	169	162	169	7
0	160	167	160	167	7
0	161	161	161	161	0
0	152	173	152	173	21
0	165	171	165	171	6
0	155	160	155	160	5
0	153	167	153	167	14
0	156	159	156	159	3
0	159	165	159	165	6
0	155	165	155	165	10
0	165	171	165	171	6
0	167	166	167	166	-1
0	158	165	158	165	7
0	158	167	158	167	9
0	156	163	156	163	7
0	158	167	158	167	9
0	148	165	148	165	17
0	158	166	158	166	8
0	161	165	161	165	4
0	162	166	162	166	4
0	157	178	157	178	21
0	160	163	160	163	3
0	155	171	155	171	16
0	156	168	156	168	12
0	155	158	155	158	3
0	155	165	155	165	10
0	152	159	152	159	7
0	157	167	157	167	10
0	154	158	154	158	4
0	156	167	156	167	11
0	152	157	152	157	5
0	154	163	154	163	9
0	158	161	158	161	3
0	156	162	156	162	6
0	153	169	153	169	16
0	164	163	164	163	-1
0	144	166	144	166	22
0	157	168	157	168	11
0	155	168	155	168	13
0	163	175	163	175	12
0	161	168	161	168	7
0	164	162	164	162	-2
0	154	166	154	166	12
0	158	160	158	160	2
0	157	169	157	169	12
0	166	168	166	168	2
0	152	158	152	158	6
0	152	167	152	167	15
0	160	166	160	166	6
0	152	169	152	169	17
0	159	166	159	166	7
0	154	165	154	165	11
0	151	164	151	164	13
0	157	170	157	170	13
0	167	171	167	171	4
0	167	167	167	167	0
0	161	167	161	167	6
0	156	163	156	163	7
0	172	166	172	166	-6
0	155	170	155	170	15
0	160	167	160	167	7
0	162	165	162	165	3
0	152	156	152	156	4
0	166	163	166	163	-3
0	164	167	164	167	3
0	159	162	159	162	3
0	151	166	151	166	15
0	157	163	157	163	6
0	154	157	154	157	3
0	153	169	153	169	16
0	164	160	164	160	-4
0	161	166	161	166	5
0	160	157	160	157	-3
0	155	167	155	167	12
0	156	172	156	172	16
0	151	166	151	166	15
0	160	172	160	172	12
0	165	175	165	175	10
0	168	165	168	165	-3
0	168	173	168	173	5
0	160	163	160	163	3
0	166	159	166	159	-7
0	142	158	142	158	16
0	162	166	162	166	4
0	149	153	149	153	4
0	159	165	159	165	6
0	151	162	151	162	11
0	157	162	157	162	5
0	165	162	165	162	-3
0	152	169	152	169	17
0	159	167	159	167	8
0	148	161	148	161	13
0	156	162	156	162	6
0	155	163	155	163	8
0	159	171	159	171	12
0	159	168	159	168	9
0	158	162	158	162	4
0	169	163	169	163	-6
0	150	161	150	161	11
0	157	158	157	158	1
0	150	164	150	164	14
0	157	162	157	162	5
0	158	176	158	176	18
0	152	164	152	164	12
0	156	161	156	161	5
0	157	165	157	165	8
0	156	162	156	162	6
0	154	165	154	165	11
0	159	167	159	167	8
0	164	167	164	167	3
0	151	167	151	167	16
0	166	162	166	162	-4
0	155	163	155	163	8
0	168	167	168	167	-1
0	150	163	150	163	13
0	158	163	158	163	5
0	153	169	153	169	16
0	158	172	158	172	14
0	151	157	151	157	6
0	156	162	156	162	6
0	162	172	162	172	10
0	157	162	157	162	5
0	154	167	154	167	13
0	159	165	159	165	6
0	148	161	148	161	13
0	156	168	156	168	12
0	143	177	143	177	34
0	157	168	157	168	11
0	155	168	155	168	13
0	155	161	155	161	6
0	168	173	168	173	5
0	153	160	153	160	7
0	161	165	161	165	4
0	154	164	154	164	10
0	172	175	172	175	3
0	155	165	155	165	10
0	163	170	163	170	7
0	158	169	158	169	11
0	164	170	164	170	6
0	151	162	151	162	11
0	158	159	158	159	1
0	156	166	156	166	10
0	160	162	160	162	2
0	161	165	161	165	4
0	162	167	162	167	5
0	156	167	156	167	11
0	159	168	159	168	9
0	158	167	158	167	9
0	164	170	164	170	6
0	158	158	158	158	0
0	155	167	155	167	12
0	155	164	155	164	9
0	156	161	156	161	5
0	162	171	162	171	9
0	150	163	150	163	13
0	156	168	156	168	12
0	162	172	162	172	10
0	153	166	153	166	13
0	159	167	159	167	8
0	173	169	173	169	-4
0	149	160	149	160	11
0	164	167	164	167	3
0	150	164	150	164	14
0	158	172	158	172	14
0	156	170	156	170	14
0	159	172	159	172	13
0	156	168	156	168	12
0	163	162	163	162	-1
0	158	161	158	161	3
0	160	169	160	169	9
0	167	162	167	162	-5
0	165	165	165	165	0
0	164	165	164	165	1
0	163	173	163	173	10
0	166	170	166	170	4
0	157	172	157	172	15
0	156	157	156	157	1
0	153	174	153	174	21
0	157	161	157	161	4
0	165	170	165	170	5
0	154	169	154	169	15
0	159	160	159	160	1
0	164	166	164	166	2
0	159	173	159	173	14
0	156	167	156	167	11
0	167	169	167	169	2
0	161	167	161	167	6
0	153	166	153	166	13
0	150	165	150	165	15
0	162	163	162	163	1
0	159	165	159	165	6
0	158	159	158	159	1
0	161	170	161	170	9
0	173	177	173	177	4
0	150	166	150	166	16
0	163	169	163	169	6
0	157	160	157	160	3
0	158	163	158	163	5
0	160	161	160	161	1
0	160	165	160	165	5
0	162	162	162	162	0
0	160	168	160	168	8
0	163	157	163	157	-6
0	158	174	158	174	16
0	167	170	167	170	3
0	156	174	156	174	18
0	156	163	156	163	7
0	158	165	158	165	7
0	151	163	151	163	12
0	152	164	152	164	12
0	160	172	160	172	12
0	155	161	155	161	6
0	157	167	157	167	10
0	148	165	148	165	17
0	150	166	150	166	16
0	158	172	158	172	14
0	162	165	162	165	3
0	161	164	161	164	3
0	161	166	161	166	5
0	155	162	155	162	7
0	155	161	155	161	6
0	165	166	165	166	1
0	162	169	162	169	7
0	155	161	155	161	6
0	167	173	167	173	6
0	151	166	151	166	15
0	162	170	162	170	8
0	159	166	159	166	7
0	151	170	151	170	19
0	149	159	149	159	10
0	149	164	149	164	15
0	146	165	146	165	19
0	166	169	166	169	3
0	160	157	160	157	-3
0	166	165	166	165	-1
0	156	167	156	167	11
0	163	166	163	166	3
0	159	162	159	162	3
0	159	165	159	165	6
0	169	172	169	172	3
0	161	164	161	164	3
0	151	153	151	153	2
0	154	160	154	160	6
0	166	164	166	164	-2
0	153	157	153	157	4
0	167	167	167	167	0
0	158	169	158	169	11
0	165	164	165	164	-1
0	150	162	150	162	12
0	158	164	158	164	6
0	165	164	165	164	-1
0	165	169	165	169	4
0	153	164	153	164	11
0	153	161	153	161	8
0	142	170	142	170	28
0	155	171	155	171	16
0	159	159	159	159	0
0	163	168	163	168	5
0	157	157	157	157	0
0	152	170	152	170	18
0	154	165	154	165	11
0	161	167	161	167	6
0	160	161	160	161	1
0	156	169	156	169	13
0	160	160	160	160	0
0	155	168	155	168	13
0	170	173	170	173	3
0	161	158	161	158	-3
0	161	162	161	162	1
0	155	165	155	165	10
0	156	160	156	160	4
0	153	163	153	163	10
0	167	168	167	168	1
0	153	170	153	170	17
0	158	171	158	171	13
0	154	169	154	169	15
0	164	165	164	165	1
0	164	164	164	164	0
0	150	164	150	164	14
0	155	166	155	166	11
0	165	160	165	160	-5
0	159	167	159	167	8
0	157	161	157	161	4
0	169	171	169	171	2
0	164	166	164	166	2
0	163	166	163	166	3
0	169	160	169	160	-9
0	161	167	161	167	6
0	157	164	157	164	7
0	163	164	163	164	1
0	159	159	159	159	0
0	154	159	154	159	5
0	159	157	159	157	-2
0	155	169	155	169	14
0	163	164	163	164	1
0	153	170	153	170	17
0	154	164	154	164	10
0	156	159	156	159	3
0	162	170	162	170	8
0	158	173	158	173	15
0	158	159	158	159	1
0	163	166	163	166	3
0	163	157	163	157	-6
0	165	167	165	167	2
0	160	162	160	162	2
0	156	167	156	167	11
0	154	164	154	164	10
0	156	167	156	167	11
0	163	165	163	165	2
0	159	162	159	162	3
0	166	167	166	167	1
0	157	160	157	160	3
0	164	168	164	168	4
0	153	166	153	166	13
0	152	171	152	171	19
0	154	167	154	167	13
0	157	158	157	158	1
0	153	164	153	164	11
0	158	168	158	168	10
0	157	169	157	169	12
0	160	170	160	170	10
0	156	163	156	163	7
0	150	159	150	159	9
0	150	167	150	167	17
0	160	168	160	168	8
0	161	162	161	162	1
0	158	168	158	168	10
0	158	163	158	163	5
0	165	168	165	168	3
0	159	166	159	166	7
0	162	165	162	165	3
0	159	165	159	165	6
0	161	164	161	164	3
0	165	160	165	160	-5
0	153	165	153	165	12
0	160	166	160	166	6
0	158	168	158	168	10
0	160	164	160	164	4
0	152	175	152	175	23
0	166	176	166	176	10
0	145	165	145	165	20
0	156	166	156	166	10
0	155	168	155	168	13
0	163	167	163	167	4
0	156	168	156	168	12
0	158	160	158	160	2
0	146	163	146	163	17
0	157	162	157	162	5
0	159	163	159	163	4
0	161	166	161	166	5
0	148	166	148	166	18
0	163	172	163	172	9
0	160	168	160	168	8
0	151	163	151	163	12
0	163	164	163	164	1
0	163	167	163	167	4
0	153	164	153	164	11
0	158	174	158	174	16
0	165	167	165	167	2
0	161	161	161	161	0
0	158	161	158	161	3
0	158	161	158	161	3
0	152	169	152	169	17
0	146	168	146	168	22
0	161	170	161	170	9
0	157	158	157	158	1
0	154	164	154	164	10
0	155	173	155	173	18
0	161	168	161	168	7
0	162	162	162	162	0
0	158	171	158	171	13
0	157	166	157	166	9
0	159	167	159	167	8
0	153	151	153	151	-2
0	163	166	163	166	3
0	157	163	157	163	6
0	163	170	163	170	7
0	152	164	152	164	12
0	161	165	161	165	4
0	154	162	154	162	8
0	165	164	165	164	-1
0	155	161	155	161	6
0	160	171	160	171	11
0	154	160	154	160	6
0	162	168	162	168	6
0	159	171	159	171	12
0	155	166	155	166	11
0	170	169	170	169	-1
0	162	164	162	164	2
0	150	164	150	164	14
0	166	171	166	171	5
0	156	166	156	166	10
0	157	163	157	163	6
0	149	161	149	161	12
0	152	172	152	172	20
0	167	167	167	167	0
0	153	174	153	174	21
0	151	167	151	167	16
0	161	165	161	165	4
0	162	165	162	165	3
0	155	170	155	170	15
0	153	171	153	171	18
0	160	172	160	172	12
0	161	169	161	169	8
0	164	168	164	168	4
0	150	157	150	157	7
0	157	170	157	170	13
0	152	163	152	163	11
0	152	165	152	165	13
0	162	160	162	160	-2
0	163	169	163	169	6
0	157	176	157	176	19
0	160	169	160	169	9
0	155	166	155	166	11
0	150	162	150	162	12
0	157	167	157	167	10
0	149	161	149	161	12
0	160	167	160	167	7
0	158	168	158	168	10
0	162	176	162	176	14
0	157	164	157	164	7
0	162	167	162	167	5
0	153	159	153	159	6
0	157	166	157	166	9
0	151	159	151	159	8
0	160	173	160	173	13
0	158	162	158	162	4
0	156	173	156	173	17
0	157	172	157	172	15
0	158	167	158	167	9
0	165	167	165	167	2
0	153	166	153	166	13
0	154	163	154	163	9
0	150	168	150	168	18
0	161	162	161	162	1
0	151	162	151	162	11
0	162	171	162	171	9
0	162	170	162	170	8
0	155	165	155	165	10
0	158	168	158	168	10
0	153	166	153	166	13
0	158	164	158	164	6
0	160	163	160	163	3
0	146	156	146	156	10
0	156	163	156	163	7
0	162	169	162	169	7
0	162	164	162	164	2
0	160	167	160	167	7
0	158	168	158	168	10
0	149	159	149	159	10
0	155	176	155	176	21
0	161	173	161	173	12
0	153	165	153	165	12
0	158	174	158	174	16
0	160	162	160	162	2
0	165	165	165	165	0
0	154	165	154	165	11
0	157	160	157	160	3
0	158	170	158	170	12
0	160	163	160	163	3
0	157	176	157	176	19
0	158	164	158	164	6
0	154	170	154	170	16
0	159	168	159	168	9
0	159	158	159	158	-1
0	161	158	161	158	-3
0	158	160	158	160	2
0	161	170	161	170	9
0	154	176	154	176	22
0	157	166	157	166	9
0	159	167	159	167	8
0	151	162	151	162	11
0	143	160	143	160	17
0	155	174	155	174	19
0	159	160	159	160	1
0	160	167	160	167	7
0	165	171	165	171	6
0	160	169	160	169	9
0	156	167	156	167	11
0	161	167	161	167	6
0	154	159	154	159	5
0	154	165	154	165	11
0	158	169	158	169	11
0	159	171	159	171	12
0	166	165	166	165	-1
0	155	164	155	164	9
0	157	155	157	155	-2
0	149	165	149	165	16
0	161	168	161	168	7
0	156	155	156	155	-1
0	159	158	159	158	-1
0	163	160	163	160	-3
0	161	155	161	155	-6
0	155	167	155	167	12
0	157	166	157	166	9
0	154	160	154	160	6
0	160	169	160	169	9
0	157	158	157	158	1
0	157	170	157	170	13
0	156	163	156	163	7
0	161	155	161	155	-6
0	158	159	158	159	1
0	175	172	175	172	-3
0	155	171	155	171	16
0	160	171	160	171	11
0	163	169	163	169	6
0	161	160	161	160	-1
0	157	159	157	159	2
0	169	170	169	170	1
0	163	178	163	178	15
0	142	161	142	161	19
0	158	166	158	166	8
0	154	162	154	162	8
0	147	164	147	164	17
0	169	166	169	166	-3
0	158	170	158	170	12
0	150	166	150	166	16
0	164	173	164	173	9
0	158	156	158	156	-2
0	158	169	158	169	11
0	155	161	155	161	6
0	155	166	155	166	11
0	158	166	158	166	8
0	153	166	153	166	13
0	152	167	152	167	15
0	155	165	155	165	10
0	148	155	148	155	7
0	146	171	146	171	25
0	161	163	161	163	2
0	155	166	155	166	11
0	156	162	156	162	6
0	166	170	166	170	4
0	151	159	151	159	8
0	148	152	148	152	4
0	158	166	158	166	8
0	152	161	152	161	9
0	161	167	161	167	6
0	165	167	165	167	2
0	168	173	168	173	5
0	159	162	159	162	3
0	162	171	162	171	9
0	153	165	153	165	12
0	156	166	156	166	10
0	169	168	169	168	-1
0	151	165	151	165	14
0	164	166	164	166	2
0	157	168	157	168	11
0	158	159	158	159	1
0	159	158	159	158	-1
0	157	163	157	163	6
0	160	169	160	169	9
0	160	167	160	167	7
0	155	163	155	163	8
0	176	164	176	164	-12
0	159	166	159	166	7
0	164	167	164	167	3
0	159	164	159	164	5
0	154	162	154	162	8
0	167	171	167	171	4
0	155	158	155	158	3
0	156	165	156	165	9
0	150	157	150	157	7
0	157	152	157	152	-5
0	153	170	153	170	17
0	174	165	174	165	-9
0	157	170	157	170	13
0	161	164	161	164	3
0	159	160	159	160	1
0	171	169	171	169	-2
0	159	162	159	162	3
0	150	166	150	166	16
0	159	166	159	166	7
0	163	161	163	161	-2
0	166	173	166	173	7
0	161	167	161	167	6
0	158	172	158	172	14
0	165	170	165	170	5
0	156	161	156	161	5
0	164	168	164	168	4
0	158	163	158	163	5
0	150	171	150	171	21
0	156	162	156	162	6
0	165	174	165	174	9
0	159	161	159	161	2
0	155	159	155	159	4
0	164	164	164	164	0
0	159	164	159	164	5
0	165	156	165	156	-9
0	158	163	158	163	5
0	158	172	158	172	14
0	150	164	150	164	14
0	157	163	157	163	6
0	155	166	155	166	11
0	157	164	157	164	7
0	153	165	153	165	12
0	160	162	160	162	2
0	155	159	155	159	4
0	161	169	161	169	8
0	164	166	164	166	2
0	159	158	159	158	-1
0	164	161	164	161	-3
0	159	167	159	167	8
0	156	164	156	164	8
0	161	163	161	163	2
0	151	162	151	162	11
0	160	160	160	160	0
0	159	166	159	166	7
0	148	162	148	162	14
0	161	171	161	171	10
0	161	170	161	170	9
0	166	167	166	167	1
0	156	165	156	165	9
0	150	155	150	155	5
0	159	162	159	162	3
0	159	160	159	160	1
0	157	166	157	166	9
0	147	164	147	164	17
0	161	172	161	172	11
0	160	165	160	165	5
0	162	171	162	171	9
0	152	163	152	163	11
0	154	159	154	159	5
0	155	166	155	166	11
0	158	160	158	160	2
0	155	163	155	163	8
0	164	168	164	168	4
0	157	166	157	166	9
0	156	172	156	172	16
0	157	165	157	165	8
0	161	170	161	170	9
0	160	174	160	174	14
0	161	165	161	165	4
0	152	162	152	162	10
0	160	174	160	174	14
0	171	167	171	167	-4
0	152	160	152	160	8
0	161	169	161	169	8
0	169	164	169	164	-5
0	160	159	160	159	-1
0	161	161	161	161	0
0	157	162	157	162	5
0	164	165	164	165	1
0	163	167	163	167	4
0	155	171	155	171	16
0	167	162	167	162	-5
0	156	159	156	159	3
0	162	159	162	159	-3
0	166	162	166	162	-4
0	167	168	167	168	1
0	158	162	158	162	4
0	153	160	153	160	7
0	162	168	162	168	6
0	159	174	159	174	15
0	159	166	159	166	7
0	158	165	158	165	7
0	162	169	162	169	7
0	162	165	162	165	3
0	157	164	157	164	7
0	166	168	166	168	2
0	149	168	149	168	19
0	154	165	154	165	11
0	159	168	159	168	9
0	164	165	164	165	1
0	152	169	152	169	17
0	160	162	160	162	2
0	152	169	152	169	17
0	158	168	158	168	10
0	161	165	161	165	4
0	163	167	163	167	4
0	150	172	150	172	22
0	159	166	159	166	7
0	153	158	153	158	5
0	157	166	157	166	9
0	154	163	154	163	9
0	159	156	159	156	-3
0	162	167	162	167	5
0	170	164	170	164	-6
0	149	169	149	169	20
0	159	160	159	160	1
0	159	172	159	172	13
0	155	159	155	159	4
0	159	169	159	169	10
0	165	171	165	171	6
0	167	153	167	153	-14
0	160	165	160	165	5
0	157	167	157	167	10
0	163	163	163	163	0
0	149	160	149	160	11
0	164	170	164	170	6
0	162	172	162	172	10
0	153	172	153	172	19
0	164	159	164	159	-5
0	158	161	158	161	3
0	166	154	166	154	-12
0	157	159	157	159	2
0	159	156	159	156	-3
0	160	171	160	171	11
0	151	165	151	165	14
0	164	175	164	175	11
0	158	162	158	162	4
0	142	158	142	158	16
0	155	168	155	168	13
0	154	159	154	159	5
0	155	164	155	164	9
0	163	161	163	161	-2
0	162	168	162	168	6
0	162	166	162	166	4
0	165	165	165	165	0
0	162	160	162	160	-2
0	156	165	156	165	9
0	160	166	160	166	6
0	155	168	155	168	13
0	164	166	164	166	2
0	151	160	151	160	9
0	152	167	152	167	15
0	164	161	164	161	-3
0	156	167	156	167	11
0	162	167	162	167	5
0	154	163	154	163	9
0	161	161	161	161	0
0	165	168	165	168	3
0	159	169	159	169	10
0	152	163	152	163	11
0	160	169	160	169	9
0	150	167	150	167	17
0	161	168	161	168	7
0	159	170	159	170	11
0	166	175	166	175	9
0	160	164	160	164	4
0	156	164	156	164	8
0	161	171	161	171	10
0	165	178	165	178	13
0	158	162	158	162	4
0	161	159	161	159	-2
0	157	160	157	160	3
0	156	165	156	165	9
0	157	171	157	171	14
0	154	170	154	170	16
0	169	174	169	174	5
0	151	166	151	166	15
0	156	166	156	166	10
0	161	163	161	163	2
0	157	164	157	164	7
0	152	161	152	161	9
0	149	161	149	161	12
0	157	166	157	166	9
0	156	163	156	163	7
0	158	167	158	167	9
0	160	169	160	169	9
0	146	165	146	165	19
0	157	160	157	160	3
0	159	159	159	159	0
0	152	168	152	168	16
0	165	165	165	165	0
0	148	154	148	154	6
0	155	155	155	155	0
0	170	167	170	167	-3
0	165	162	165	162	-3
0	162	168	162	168	6
0	163	176	163	176	13
0	157	162	157	162	5
0	163	162	163	162	-1
0	156	165	156	165	9
0	168	166	168	166	-2
0	151	167	151	167	16
0	151	163	151	163	12
0	166	174	166	174	8
0	157	177	157	177	20
0	155	167	155	167	12
0	157	167	157	167	10
0	163	169	163	169	6
0	163	161	163	161	-2
0	160	173	160	173	13
0	151	165	151	165	14
0	155	173	155	173	18
0	159	167	159	167	8
0	161	176	161	176	15
0	157	158	157	158	1
0	160	166	160	166	6
0	157	161	157	161	4
0	159	165	159	165	6
0	155	164	155	164	9
0	153	162	153	162	9
0	167	165	167	165	-2
0	159	168	159	168	9
0	153	158	153	158	5
0	158	165	158	165	7
0	157	163	157	163	6
0	155	162	155	162	7
0	157	172	157	172	15
0	162	163	162	163	1
0	165	156	165	156	-9
0	157	167	157	167	10
0	161	166	161	166	5
0	162	171	162	171	9
0	154	174	154	174	20
0	159	167	159	167	8
0	168	170	168	170	2
0	159	158	159	158	-1
0	158	172	158	172	14
0	162	159	162	159	-3
0	155	171	155	171	16
0	165	168	165	168	3
0	158	166	158	166	8
0	167	163	167	163	-4
0	164	171	164	171	7
0	152	163	152	163	11
0	164	164	164	164	0
0	144	161	144	161	17
0	161	163	161	163	2
0	166	170	166	170	4
0	160	168	160	168	8
0	151	163	151	163	12
0	150	167	150	167	17
0	165	167	165	167	2
0	164	164	164	164	0
0	158	169	158	169	11
0	162	170	162	170	8


==> charts/plots/k30n200t1000ossheurvsgreedy.txt <==
#!! RAW DATA!! FPT HEUR GREEDY / HEUR - FPT / GREEDY - FPT
? 0 148 164 148 164
? 0 159 166 159 166
? 0 156 174 156 174
? 0 157 167 157 167
? 0 159 166 159 166
? 0 164 166 164 166
? 0 154 164 154 164
? 0 155 175 155 175
? 0 159 166 159 166
? 0 155 169 155 169
? 0 163 168 163 168
? 0 157 158 157 158
? 0 164 169 164 169
? 0 155 159 155 159
? 0 154 163 154 163
? 0 157 168 157 168
? 0 161 169 161 169
? 0 158 160 158 160
? 0 155 169 155 169
? 0 166 165 166 165
? 0 157 164 157 164
? 0 161 164 161 164
? 0 151 169 151 169
? 0 156 171 156 171
? 0 159 163 159 163
? 0 160 173 160 173
? 0 161 165 161 165
? 0 163 166 163 166
? 0 162 163 162 163
? 0 166 164 166 164
? 0 155 164 155 164
? 0 154 172 154 172
? 0 157 171 157 171
? 0 161 168 161 168
? 0 155 161 155 161
? 0 167 166 167 166
? 0 162 168 162 168
? 0 163 164 163 164
? 0 164 166 164 166
? 0 152 167 152 167
? 0 166 165 166 165
? 0 156 169 156 169
? 0 147 163 147 163
? 0 161 167 161 167
? 0 164 171 164 171
? 0 159 171 159 171
? 0 171 167 171 167
? 0 161 163 161 163
? 0 170 171 170 171
? 0 165 170 165 170
? 0 168 165 168 165
? 0 150 167 150 167
? 0 152 162 152 162
? 0 151 162 151 162
? 0 159 174 159 174
? 0 159 172 159 172
? 0 154 169 154 169
? 0 163 167 163 167
? 0 153 167 153 167
? 0 154 160 154 160
? 0 158 171 158 171
? 0 160 165 160 165
? 0 160 167 160 167
? 0 147 169 147 169
? 0 160 168 160 168
? 0 156 167 156 167
? 0 154 175 154 175
? 0 157 166 157 166
? 0 158 170 158 170
? 0 159 159 159 159
? 0 151 162 151 162
? 0 152 158 152 158
? 0 162 166 162 166
? 0 148 158 148 158
? 0 157 166 157 166
? 0 151 155 151 155
? 0 158 158 158 158
? 0 161 165 161 165
? 0 149 168 149 168
? 0 159 166 159 166
? 0 160 163 160 163
? 0 170 167 170 167
? 0 151 160 151 160
? 0 154 160 154 160
? 0 156 162 156 162
? 0 163 172 163 172
? 0 161 160 161 160
? 0 158 164 158 164
? 0 152 158 152 158
? 0 153 165 153 165
? 0 156 165 156 165
? 0 158 164 158 164
? 0 164 169 164 169
? 0 161 171 161 171
? 0 159 163 159 163
? 0 149 167 149 167
? 0 160 167 160 167
? 0 151 155 151 155
? 0 160 155 160 155
? 0 168 168 168 168
? 0 171 167 171 167
? 0 159 153 159 153
? 0 146 163 146 163
? 0 153 166 153 166
? 0 151 170 151 170
? 0 157 167 157 167
? 0 152 164 152 164
? 0 153 174 153 174
? 0 160 168 160 168
? 0 157 165 157 165
? 0 155 160 155 160
? 0 154 165 154 165
? 0 158 170 158 170
? 0 153 177 153 177
? 0 152 163 152 163
? 0 149 170 149 170
? 0 161 171 161 171
? 0 153 158 153 158
? 0 153 163 153 163
? 0 154 168 154 168
? 0 151 161 151 161
? 0 155 172 155 172
? 0 151 173 151 173
? 0 159 167 159 167
? 0 153 168 153 168
? 0 158 157 158 157
? 0 153 165 153 165
? 0 163 170 163 170
? 0 154 162 154 162
? 0 161 173 161 173
? 0 160 177 160 177
? 0 154 167 154 167
? 0 150 170 150 170
? 0 161 160 161 160
? 0 159 167 159 167
? 0 154 168 154 168
? 0 151 168 151 168
? 0 153 164 153 164
? 0 161 174 161 174
? 0 155 164 155 164
? 0 154 166 154 166
? 0 162 175 162 175
? 0 163 168 163 168
? 0 147 167 147 167
? 0 158 163 158 163
? 0 158 175 158 175
? 0 162 171 162 171
? 0 156 159 156 159
? 0 147 168 147 168
? 0 162 165 162 165
? 0 161 163 161 163
? 0 153 162 153 162
? 0 170 182 170 182
? 0 155 174 155 174
? 0 160 166 160 166
? 0 150 164 150 164
? 0 161 162 161 162
? 0 153 162 153 162
? 0 158 165 158 165
? 0 165 167 165 167
? 0 157 167 157 167
? 0 162 170 162 170
? 0 159 152 159 152
? 0 158 163 158 163
? 0 160 168 160 168
? 0 155 163 155 163
? 0 156 166 156 166
? 0 151 170 151 170
? 0 154 163 154 163
? 0 160 171 160 171
? 0 159 160 159 160
? 0 149 166 149 166
? 0 162 173 162 173
? 0 163 166 163 166
? 0 143 173 143 173
? 0 159 167 159 167
? 0 164 166 164 166
? 0 159 170 159 170
? 0 154 166 154 166
? 0 154 167 154 167
? 0 161 161 161 161
? 0 150 161 150 161
? 0 162 169 162 169
? 0 160 167 160 167
? 0 161 161 161 161
? 0 152 173 152 173
? 0 165 171 165 171
? 0 155 160 155 160
? 0 153 167 153 167
? 0 156 159 156 159
? 0 159 165 159 165
? 0 155 165 155 165
? 0 165 171 165 171
? 0 167 166 167 166
? 0 158 165 158 165
? 0 158 167 158 167
? 0 156 163 156 163
? 0 158 167 158 167
? 0 148 165 148 165
? 0 158 166 158 166
? 0 161 165 161 165
? 0 162 166 162 166
? 0 157 178 157 178
? 0 160 163 160 163
? 0 155 171 155 171
? 0 156 168 156 168
? 0 155 158 155 158
? 0 155 165 155 165
? 0 152 159 152 159
? 0 157 167 157 167
? 0 154 158 154 158
? 0 156 167 156 167
? 0 152 157 152 157
? 0 154 163 154 163
? 0 158 161 158 161
? 0 156 162 156 162
? 0 153 169 153 169
? 0 164 163 164 163
? 0 144 166 144 166
? 0 157 168 157 168
? 0 155 168 155 168
? 0 163 175 163 175
? 0 161 168 161 168
? 0 164 162 164 162
? 0 154 166 154 166
? 0 158 160 158 160
? 0 157 169 157 169
? 0 166 168 166 168
? 0 152 158 152 158
? 0 152 167 152 167
? 0 160 166 160 166
? 0 152 169 152 169
? 0 159 166 159 166
? 0 154 165 154 165
? 0 151 164 151 164
? 0 157 170 157 170
? 0 167 171 167 171
? 0 167 167 167 167
? 0 161 167 161 167
? 0 156 163 156 163
? 0 172 166 172 166
? 0 155 170 155 170
? 0 160 167 160 167
? 0 162 165 162 165
? 0 152 156 152 156
? 0 166 163 166 163
? 0 164 167 164 167
? 0 159 162 159 162
? 0 151 166 151 166
? 0 157 163 157 163
? 0 154 157 154 157
? 0 153 169 153 169
? 0 164 160 164 160
? 0 161 166 161 166
? 0 160 157 160 157
? 0 155 167 155 167
? 0 156 172 156 172
? 0 151 166 151 166
? 0 160 172 160 172
? 0 165 175 165 175
? 0 168 165 168 165
? 0 168 173 168 173
? 0 160 163 160 163
? 0 166 159 166 159
? 0 142 158 142 158
? 0 162 166 162 166
? 0 149 153 149 153
? 0 159 165 159 165
? 0 151 162 151 162
? 0 157 162 157 162
? 0 165 162 165 162
? 0 152 169 152 169
? 0 159 167 159 167
? 0 148 161 148 161
? 0 156 162 156 162
? 0 155 163 155 163
? 0 159 171 159 171
? 0 159 168 159 168
? 0 158 162 158 162
? 0 169 163 169 163
? 0 150 161 150 161
? 0 157 158 157 158
? 0 150 164 150 164
? 0 157 162 157 162
? 0 158 176 158 176
? 0 152 164 152 164
? 0 156 161 156 161
? 0 157 165 157 165
? 0 156 162 156 162
? 0 154 165 154 165
? 0 159 167 159 167
? 0 164 167 164 167
? 0 151 167 151 167
? 0 166 162 166 162
? 0 155 163 155 163
? 0 168 167 168 167
? 0 150 163 150 163
? 0 158 163 158 163
? 0 153 169 153 169
? 0 158 172 158 172
? 0 151 157 151 157
? 0 156 162 156 162
? 0 162 172 162 172
? 0 157 162 157 162
? 0 154 167 154 167
? 0 159 165 159 165
? 0 148 161 148 161
? 0 156 168 156 168
? 0 143 177 143 177
? 0 157 168 157 168
? 0 155 168 155 168
? 0 155 161 155 161
? 0 168 173 168 173
? 0 153 160 153 160
? 0 161 165 161 165
? 0 154 164 154 164
? 0 172 175 172 175
? 0 155 165 155 165
? 0 163 170 163 170
? 0 158 169 158 169
? 0 164 170 164 170
? 0 151 162 151 162
? 0 158 159 158 159
? 0 156 166 156 166
? 0 160 162 160 162
? 0 161 165 161 165
? 0 162 167 162 167
? 0 156 167 156 167
? 0 159 168 159 168
? 0 158 167 158 167
? 0 164 170 164 170
? 0 158 158 158 158
? 0 155 167 155 167
? 0 155 164 155 164
? 0 156 161 156 161
? 0 162 171 162 171
? 0 150 163 150 163
? 0 156 168 156 168
? 0 162 172 162 172
? 0 153 166 153 166
? 0 159 167 159 167
? 0 173 169 173 169
? 0 149 160 149 160
? 0 164 167 164 167
? 0 150 164 150 164
? 0 158 172 158 172
? 0 156 170 156 170
? 0 159 172 159 172
? 0 156 168 156 168
? 0 163 162 163 162
? 0 158 161 158 161
? 0 160 169 160 169
? 0 167 162 167 162
? 0 165 165 165 165
? 0 164 165 164 165
? 0 163 173 163 173
? 0 166 170 166 170
? 0 157 172 157 172
? 0 156 157 156 157
? 0 153 174 153 174
? 0 157 161 157 161
? 0 165 170 165 170
? 0 154 169 154 169
? 0 159 160 159 160
? 0 164 166 164 166
? 0 159 173 159 173
? 0 156 167 156 167
? 0 167 169 167 169
? 0 161 167 161 167
? 0 153 166 153 166
? 0 150 165 150 165
? 0 162 163 162 163
? 0 159 165 159 165
? 0 158 159 158 159
? 0 161 170 161 170
? 0 173 177 173 177
? 0 150 166 150 166
? 0 163 169 163 169
? 0 157 160 157 160
? 0 158 163 158 163
? 0 160 161 160 161
? 0 160 165 160 165
? 0 162 162 162 162
? 0 160 168 160 168
? 0 163 157 163 157
? 0 158 174 158 174
? 0 167 170 167 170
? 0 156 174 156 174
? 0 156 163 156 163
? 0 158 165 158 165
? 0 151 163 151 163
? 0 152 164 152 164
? 0 160 172 160 172
? 0 155 161 155 161
? 0 157 167 157 167
? 0 148 165 148 165
? 0 150 166 150 166
? 0 158 172 158 172
? 0 162 165 162 165
? 0 161 164 161 164
? 0 161 166 161 166
? 0 155 162 155 162
? 0 155 161 155 161
? 0 165 166 165 166
? 0 162 169 162 169
? 0 155 161 155 161
? 0 167 173 167 173
? 0 151 166 151 166
? 0 162 170 162 170
? 0 159 166 159 166
? 0 151 170 151 170
? 0 149 159 149 159
? 0 149 164 149 164
? 0 146 165 146 165
? 0 166 169 166 169
? 0 160 157 160 157
? 0 166 165 166 165
? 0 156 167 156 167
? 0 163 166 163 166
? 0 159 162 159 162
? 0 159 165 159 165
? 0 169 172 169 172
? 0 161 164 161 164
? 0 151 153 151 153
? 0 154 160 154 160
? 0 166 164 166 164
? 0 153 157 153 157
? 0 167 167 167 167
? 0 158 169 158 169
? 0 165 164 165 164
? 0 150 162 150 162
? 0 158 164 158 164
? 0 165 164 165 164
? 0 165 169 165 169
? 0 153 164 153 164
? 0 153 161 153 161
? 0 142 170 142 170
? 0 155 171 155 171
? 0 159 159 159 159
? 0 163 168 163 168
? 0 157 157 157 157
? 0 152 170 152 170
? 0 154 165 154 165
? 0 161 167 161 167
? 0 160 161 160 161
? 0 156 169 156 169
? 0 160 160 160 160
? 0 155 168 155 168
? 0 170 173 170 173
? 0 161 158 161 158
? 0 161 162 161 162
? 0 155 165 155 165
? 0 156 160 156 160
? 0 153 163 153 163
? 0 167 168 167 168
? 0 153 170 153 170
? 0 158 171 158 171
? 0 154 169 154 169
? 0 164 165 164 165
? 0 164 164 164 164
? 0 150 164 150 164
? 0 155 166 155 166
? 0 165 160 165 160
? 0 159 167 159 167
? 0 157 161 157 161
? 0 169 171 169 171
? 0 164 166 164 166
? 0 163 166 163 166
? 0 169 160 169 160
? 0 161 167 161 167
? 0 157 164 157 164
? 0 163 164 163 164
? 0 159 159 159 159
? 0 154 159 154 159
? 0 159 157 159 157
? 0 155 169 155 169
? 0 163 164 163 164
? 0 153 170 153 170
? 0 154 164 154 164
? 0 156 159 156 159
? 0 162 170 162 170
? 0 158 173 158 173
? 0 158 159 158 159
? 0 163 166 163 166
? 0 163 157 163 157
? 0 165 167 165 167
? 0 160 162 160 162
? 0 156 167 156 167
? 0 154 164 154 164
? 0 156 167 156 167
? 0 163 165 163 165
? 0 159 162 159 162
? 0 166 167 166 167
? 0 157 160 157 160
? 0 164 168 164 168
? 0 153 166 153 166
? 0 152 171 152 171
? 0 154 167 154 167
? 0 157 158 157 158
? 0 153 164 153 164
? 0 158 168 158 168
? 0 157 169 157 169
? 0 160 170 160 170
? 0 156 163 156 163
? 0 150 159 150 159
? 0 150 167 150 167
? 0 160 168 160 168
? 0 161 162 161 162
? 0 158 168 158 168
? 0 158 163 158 163
? 0 165 168 165 168
? 0 159 166 159 166
? 0 162 165 162 165
? 0 159 165 159 165
? 0 161 164 161 164
? 0 165 160 165 160
? 0 153 165 153 165
? 0 160 166 160 166
? 0 158 168 158 168
? 0 160 164 160 164
? 0 152 175 152 175
? 0 166 176 166 176
? 0 145 165 145 165
? 0 156 166 156 166
? 0 155 168 155 168
? 0 163 167 163 167
? 0 156 168 156 168
? 0 158 160 158 160
? 0 146 163 146 163
? 0 157 162 157 162
? 0 159 163 159 163
? 0 161 166 161 166
? 0 148 166 148 166
? 0 163 172 163 172
? 0 160 168 160 168
? 0 151 163 151 163
? 0 163 164 163 164
? 0 163 167 163 167
? 0 153 164 153 164
? 0 158 174 158 174
? 0 165 167 165 167
? 0 161 161 161 161
? 0 158 161 158 161
? 0 158 161 158 161
? 0 152 169 152 169
? 0 146 168 146 168
? 0 161 170 161 170
? 0 157 158 157 158
? 0 154 164 154 164
? 0 155 173 155 173
? 0 161 168 161 168
? 0 162 162 162 162
? 0 158 171 158 171
? 0 157 166 157 166
? 0 159 167 159 167
? 0 153 151 153 151
? 0 163 166 163 166
? 0 157 163 157 163
? 0 163 170 163 170
? 0 152 164 152 164
? 0 161 165 161 165
? 0 154 162 154 162
? 0 165 164 165 164
? 0 155 161 155 161
? 0 160 171 160 171
? 0 154 160 154 160
? 0 162 168 162 168
? 0 159 171 159 171
? 0 155 166 155 166
? 0 170 169 170 169
? 0 162 164 162 164
? 0 150 164 150 164
? 0 166 171 166 171
? 0 156 166 156 166
? 0 157 163 157 163
? 0 149 161 149 161
? 0 152 172 152 172
? 0 167 167 167 167
? 0 153 174 153 174
? 0 151 167 151 167
? 0 161 165 161 165
? 0 162 165 162 165
? 0 155 170 155 170
? 0 153 171 153 171
? 0 160 172 160 172
? 0 161 169 161 169
? 0 164 168 164 168
? 0 150 157 150 157
? 0 157 170 157 170
? 0 152 163 152 163
? 0 152 165 152 165
? 0 162 160 162 160
? 0 163 169 163 169
? 0 157 176 157 176
? 0 160 169 160 169
? 0 155 166 155 166
? 0 150 162 150 162
? 0 157 167 157 167
? 0 149 161 149 161
? 0 160 167 160 167
? 0 158 168 158 168
? 0 162 176 162 176
? 0 157 164 157 164
? 0 162 167 162 167
? 0 153 159 153 159
? 0 157 166 157 166
? 0 151 159 151 159
? 0 160 173 160 173
? 0 158 162 158 162
? 0 156 173 156 173
? 0 157 172 157 172
? 0 158 167 158 167
? 0 165 167 165 167
? 0 153 166 153 166
? 0 154 163 154 163
? 0 150 168 150 168
? 0 161 162 161 162
? 0 151 162 151 162
? 0 162 171 162 171
? 0 162 170 162 170
? 0 155 165 155 165
? 0 158 168 158 168
? 0 153 166 153 166
? 0 158 164 158 164
? 0 160 163 160 163
? 0 146 156 146 156
? 0 156 163 156 163
? 0 162 169 162 169
? 0 162 164 162 164
? 0 160 167 160 167
? 0 158 168 158 168
? 0 149 159 149 159
? 0 155 176 155 176
? 0 161 173 161 173
? 0 153 165 153 165
? 0 158 174 158 174
? 0 160 162 160 162
? 0 165 165 165 165
? 0 154 165 154 165
? 0 157 160 157 160
? 0 158 170 158 170
? 0 160 163 160 163
? 0 157 176 157 176
? 0 158 164 158 164
? 0 154 170 154 170
? 0 159 168 159 168
? 0 159 158 159 158
? 0 161 158 161 158
? 0 158 160 158 160
? 0 161 170 161 170
? 0 154 176 154 176
? 0 157 166 157 166
? 0 159 167 159 167
? 0 151 162 151 162
? 0 143 160 143 160
? 0 155 174 155 174
? 0 159 160 159 160
? 0 160 167 160 167
? 0 165 171 165 171
? 0 160 169 160 169
? 0 156 167 156 167
? 0 161 167 161 167
? 0 154 159 154 159
? 0 154 165 154 165
? 0 158 169 158 169
? 0 159 171 159 171
? 0 166 165 166 165
? 0 155 164 155 164
? 0 157 155 157 155
? 0 149 165 149 165
? 0 161 168 161 168
? 0 156 155 156 155
? 0 159 158 159 158
? 0 163 160 163 160
? 0 161 155 161 155
? 0 155 167 155 167
? 0 157 166 157 166
? 0 154 160 154 160
? 0 160 169 160 169
? 0 157 158 157 158
? 0 157 170 157 170
? 0 156 163 156 163
? 0 161 155 161 155
? 0 158 159 158 159
? 0 175 172 175 172
? 0 155 171 155 171
? 0 160 171 160 171
? 0 163 169 163 169
? 0 161 160 161 160
? 0 157 159 157 159
? 0 169 170 169 170
? 0 163 178 163 178
? 0 142 161 142 161
? 0 158 166 158 166
? 0 154 162 154 162
? 0 147 164 147 164
? 0 169 166 169 166
? 0 158 170 158 170
? 0 150 166 150 166
? 0 164 173 164 173
? 0 158 156 158 156
? 0 158 169 158 169
? 0 155 161 155 161
? 0 155 166 155 166
? 0 158 166 158 166
? 0 153 166 153 166
? 0 152 167 152 167
? 0 155 165 155 165
? 0 148 155 148 155
? 0 146 171 146 171
? 0 161 163 161 163
? 0 155 166 155 166
? 0 156 162 156 162
? 0 166 170 166 170
? 0 151 159 151 159
? 0 148 152 148 152
? 0 158 166 158 166
? 0 152 161 152 161
? 0 161 167 161 167
? 0 165 167 165 167
? 0 168 173 168 173
? 0 159 162 159 162
? 0 162 171 162 171
? 0 153 165 153 165
? 0 156 166 156 166
? 0 169 168 169 168
? 0 151 165 151 165
? 0 164 166 164 166
? 0 157 168 157 168
? 0 158 159 158 159
? 0 159 158 159 158
? 0 157 163 157 163
? 0 160 169 160 169
? 0 160 167 160 167
? 0 155 163 155 163
? 0 176 164 176 164
? 0 159 166 159 166
? 0 164 167 164 167
? 0 159 164 159 164
? 0 154 162 154 162
? 0 167 171 167 171
? 0 155 158 155 158
? 0 156 165 156 165
? 0 150 157 150 157
? 0 157 152 157 152
? 0 153 170 153 170
? 0 174 165 174 165
? 0 157 170 157 170
? 0 161 164 161 164
? 0 159 160 159 160
? 0 171 169 171 169
? 0 159 162 159 162
? 0 150 166 150 166
? 0 159 166 159 166
? 0 163 161 163 161
? 0 166 173 166 173
? 0 161 167 161 167
? 0 158 172 158 172
? 0 165 170 165 170
? 0 156 161 156 161
? 0 164 168 164 168
? 0 158 163 158 163
? 0 150 171 150 171
? 0 156 162 156 162
? 0 165 174 165 174
? 0 159 161 159 161
? 0 155 159 155 159
? 0 164 164 164 164
? 0 159 164 159 164
? 0 165 156 165 156
? 0 158 163 158 163
? 0 158 172 158 172
? 0 150 164 150 164
? 0 157 163 157 163
? 0 155 166 155 166
? 0 157 164 157 164
? 0 153 165 153 165
? 0 160 162 160 162
? 0 155 159 155 159
? 0 161 169 161 169
? 0 164 166 164 166
? 0 159 158 159 158
? 0 164 161 164 161
? 0 159 167 159 167
? 0 156 164 156 164
? 0 161 163 161 163
? 0 151 162 151 162
? 0 160 160 160 160
? 0 159 166 159 166
? 0 148 162 148 162
? 0 161 171 161 171
? 0 161 170 161 170
? 0 166 167 166 167
? 0 156 165 156 165
? 0 150 155 150 155
? 0 159 162 159 162
? 0 159 160 159 160
? 0 157 166 157 166
? 0 147 164 147 164
? 0 161 172 161 172
? 0 160 165 160 165
? 0 162 171 162 171
? 0 152 163 152 163
? 0 154 159 154 159
? 0 155 166 155 166
? 0 158 160 158 160
? 0 155 163 155 163
? 0 164 168 164 168
? 0 157 166 157 166
? 0 156 172 156 172
? 0 157 165 157 165
? 0 161 170 161 170
? 0 160 174 160 174
? 0 161 165 161 165
? 0 152 162 152 162
? 0 160 174 160 174
? 0 171 167 171 167
? 0 152 160 152 160
? 0 161 169 161 169
? 0 169 164 169 164
? 0 160 159 160 159
? 0 161 161 161 161
? 0 157 162 157 162
? 0 164 165 164 165
? 0 163 167 163 167
? 0 155 171 155 171
? 0 167 162 167 162
? 0 156 159 156 159
? 0 162 159 162 159
? 0 166 162 166 162
? 0 167 168 167 168
? 0 158 162 158 162
? 0 153 160 153 160
? 0 162 168 162 168
? 0 159 174 159 174
? 0 159 166 159 166
? 0 158 165 158 165
? 0 162 169 162 169
? 0 162 165 162 165
? 0 157 164 157 164
? 0 166 168 166 168
? 0 149 168 149 168
? 0 154 165 154 165
? 0 159 168 159 168
? 0 164 165 164 165
? 0 152 169 152 169
? 0 160 162 160 162
? 0 152 169 152 169
? 0 158 168 158 168
? 0 161 165 161 165
? 0 163 167 163 167
? 0 150 172 150 172
? 0 159 166 159 166
? 0 153 158 153 158
? 0 157 166 157 166
? 0 154 163 154 163
? 0 159 156 159 156
? 0 162 167 162 167
? 0 170 164 170 164
? 0 149 169 149 169
? 0 159 160 159 160
? 0 159 172 159 172
? 0 155 159 155 159
? 0 159 169 159 169
? 0 165 171 165 171
? 0 167 153 167 153
? 0 160 165 160 165
? 0 157 167 157 167
? 0 163 163 163 163
? 0 149 160 149 160
? 0 164 170 164 170
? 0 162 172 162 172
? 0 153 172 153 172
? 0 164 159 164 159
? 0 158 161 158 161
? 0 166 154 166 154
? 0 157 159 157 159
? 0 159 156 159 156
? 0 160 171 160 171
? 0 151 165 151 165
? 0 164 175 164 175
? 0 158 162 158 162
? 0 142 158 142 158
? 0 155 168 155 168
? 0 154 159 154 159
? 0 155 164 155 164
? 0 163 161 163 161
? 0 162 168 162 168
? 0 162 166 162 166
? 0 165 165 165 165
? 0 162 160 162 160
? 0 156 165 156 165
? 0 160 166 160 166
? 0 155 168 155 168
? 0 164 166 164 166
? 0 151 160 151 160
? 0 152 167 152 167
? 0 164 161 164 161
? 0 156 167 156 167
? 0 162 167 162 167
? 0 154 163 154 163
? 0 161 161 161 161
? 0 165 168 165 168
? 0 159 169 159 169
? 0 152 163 152 163
? 0 160 169 160 169
? 0 150 167 150 167
? 0 161 168 161 168
? 0 159 170 159 170
? 0 166 175 166 175
? 0 160 164 160 164
? 0 156 164 156 164
? 0 161 171 161 171
? 0 165 178 165 178
? 0 158 162 158 162
? 0 161 159 161 159
? 0 157 160 157 160
? 0 156 165 156 165
? 0 157 171 157 171
? 0 154 170 154 170
? 0 169 174 169 174
? 0 151 166 151 166
? 0 156 166 156 166
? 0 161 163 161 163
? 0 157 164 157 164
? 0 152 161 152 161
? 0 149 161 149 161
? 0 157 166 157 166
? 0 156 163 156 163
? 0 158 167 158 167
? 0 160 169 160 169
? 0 146 165 146 165
? 0 157 160 157 160
? 0 159 159 159 159
? 0 152 168 152 168
? 0 165 165 165 165
? 0 148 154 148 154
? 0 155 155 155 155
? 0 170 167 170 167
? 0 165 162 165 162
? 0 162 168 162 168
? 0 163 176 163 176
? 0 157 162 157 162
? 0 163 162 163 162
? 0 156 165 156 165
? 0 168 166 168 166
? 0 151 167 151 167
? 0 151 163 151 163
? 0 166 174 166 174
? 0 157 177 157 177
? 0 155 167 155 167
? 0 157 167 157 167
? 0 163 169 163 169
? 0 163 161 163 161
? 0 160 173 160 173
? 0 151 165 151 165
? 0 155 173 155 173
? 0 159 167 159 167
? 0 161 176 161 176
? 0 157 158 157 158
? 0 160 166 160 166
? 0 157 161 157 161
? 0 159 165 159 165
? 0 155 164 155 164
? 0 153 162 153 162
? 0 167 165 167 165
? 0 159 168 159 168
? 0 153 158 153 158
? 0 158 165 158 165
? 0 157 163 157 163
? 0 155 162 155 162
? 0 157 172 157 172
? 0 162 163 162 163
? 0 165 156 165 156
? 0 157 167 157 167
? 0 161 166 161 166
? 0 162 171 162 171
? 0 154 174 154 174
? 0 159 167 159 167
? 0 168 170 168 170
? 0 159 158 159 158
? 0 158 172 158 172
? 0 162 159 162 159
? 0 155 171 155 171
? 0 165 168 165 168
? 0 158 166 158 166
? 0 167 163 167 163
? 0 164 171 164 171
? 0 152 163 152 163
? 0 164 164 164 164
? 0 144 161 144 161
? 0 161 163 161 163
? 0 166 170 166 170
? 0 160 168 160 168
? 0 151 163 151 163
? 0 150 167 150 167
? 0 165 167 165 167
? 0 164 164 164 164
? 0 158 169 158 169
? 0 162 170 162 170
#!! meetings_cnt / min greedy, max greedy, min_heur , max_heur, greedy_avg, heur_avg, opt_avg
# 200 151 182 142 176 165.521000 157.986000


==> charts/time/b1.txt <==
4 0.000007 0.000008
5 0.000039 0.000058
6 0.000446 0.000457
7 0.003419 0.005220
8 0.029975 0.050573


==> charts/time/b2.txt <==
4 0.000102 0.000104
5 0.001822 0.001880
6 0.011188 0.021805
7 0.227834 0.348660
8 3.413951 5.510873


==> charts/time/b3.txt <==
4 0.000798 0.001071
5 0.026740 0.038403
6 0.639543 0.919141
7 20.058855 27.988457


==> charts/time/b4.txt <==
4 0.011623 0.014235
5 0.450411 0.723796


==> charts/time/data/time_b1_n100_t25_ss.txt <==
Calling time_fpt with b=1 k<=8 n=100 t=25 seed=123456789
Test with k=4 had an average of 1.000000 bm
# 4 0.000007 0.000008
Test with k=5 had an average of 1.000000 bm
# 5 0.000039 0.000058
Test with k=6 had an average of 1.000000 bm
# 6 0.000446 0.000457
Test with k=7 had an average of 1.000000 bm
# 7 0.003419 0.005220
Test with k=8 had an average of 1.000000 bm
# 8 0.029975 0.050573


==> charts/time/data/time_b2_n100_t25_ss.txt <==
Calling time_fpt with b=2 k<=8 n=100 t=25 seed=123456789
Test with k=4 had an average of 2.000000 bm
# 4 0.000102 0.000104
Test with k=5 had an average of 2.000000 bm
# 5 0.001822 0.001880
Test with k=6 had an average of 2.000000 bm
# 6 0.011188 0.021805
Test with k=7 had an average of 2.000000 bm
# 7 0.227834 0.348660
Test with k=8 had an average of 2.000000 bm
# 8 3.413951 5.510873


==> charts/time/data/time_b3_n100_t25_ss.txt <==
Calling time_fpt with b=3 k<=8 n=100 t=25 seed=123456789
Test with k=4 had an average of 3.000000 bm
# 4 0.000798 0.001071
Test with k=5 had an average of 3.000000 bm
# 5 0.026740 0.038403
Test with k=6 had an average of 2.960000 bm
# 6 0.639543 0.919141
Test with k=7 had an average of 3.000000 bm
# 7 20.058855 27.988457


==> charts/time/data/time_b4_n100_t25_ss.txt <==
Calling time_fpt with b=4 k<=8 n=100 t=25 seed=123456789
Test with k=4 had an average of 4.000000 bm
# 4 0.011623 0.014235
Test with k=5 had an average of 4.000000 bm
# 5 0.450411 0.723796


==> charts/time/data/time_k4_t50_ss.txt <==
Calling time_fpt with k=4 n<=100 t=50 seed=123456789
Test with k=4 had an average of 0.000000 bm
# 1 0.000000 0.000000
Test with k=4 had an average of 0.000000 bm
# 2 0.000000 0.000000
Test with k=4 had an average of 0.260000 bm
# 3 0.000001 0.000001
Test with k=4 had an average of 0.600000 bm
# 4 0.000001 0.000002
Test with k=4 had an average of 0.980000 bm
# 5 0.000003 0.000006
Test with k=4 had an average of 1.460000 bm
# 6 0.000012 0.000018
Test with k=4 had an average of 1.600000 bm
# 7 0.000033 0.000051
Test with k=4 had an average of 1.900000 bm
# 8 0.000044 0.000117
Test with k=4 had an average of 2.200000 bm
# 9 0.000103 0.000324
Test with k=4 had an average of 2.500000 bm
# 10 0.000335 0.000606
Test with k=4 had an average of 2.920000 bm
# 11 0.000580 0.001671
Test with k=4 had an average of 3.260000 bm
# 12 0.000817 0.004050
Test with k=4 had an average of 3.460000 bm
# 13 0.004100 0.007662
Test with k=4 had an average of 3.860000 bm
# 14 0.007750 0.034168
Test with k=4 had an average of 4.240000 bm
# 15 0.012998 0.081686
Test with k=4 had an average of 4.480000 bm
# 16 0.050459 0.100715
Test with k=4 had an average of 4.700000 bm
# 17 0.065586 0.319915
Test with k=4 had an average of 5.220000 bm
# 18 0.110769 2.316753


==> charts/time/data/time_k5_t50_ss.txt <==
Calling time_fpt with k=5 n<=100 t=50 seed=123456789
Test with k=5 had an average of 0.000000 bm
# 1 0.000000 0.000001
Test with k=5 had an average of 0.000000 bm
# 2 0.000000 0.000001
Test with k=5 had an average of 0.280000 bm
# 3 0.000001 0.000002
Test with k=5 had an average of 0.580000 bm
# 4 0.000006 0.000011
Test with k=5 had an average of 0.900000 bm
# 5 0.000013 0.000040
Test with k=5 had an average of 1.040000 bm
# 6 0.000022 0.000129
Test with k=5 had an average of 1.560000 bm
# 7 0.000210 0.000578
Test with k=5 had an average of 1.800000 bm
# 8 0.000498 0.001343
Test with k=5 had an average of 2.300000 bm
# 9 0.001778 0.004512
Test with k=5 had an average of 2.600000 bm
# 10 0.008889 0.027028
Test with k=5 had an average of 2.760000 bm
# 11 0.012860 0.058292
Test with k=5 had an average of 3.140000 bm
# 12 0.037502 0.107495
Test with k=5 had an average of 3.480000 bm
# 13 0.171414 1.647415
Test with k=5 had an average of 3.900000 bm
# 14 0.371247 1.320462
Test with k=5 had an average of 4.320000 bm
# 15 1.101624 9.045948


==> charts/time/data/time_k6_t50_ss.txt <==
Calling time_fpt with k=6 n<=100 t=50 seed=123456789
Test with k=6 had an average of 0.000000 bm
# 1 0.000000 0.000001
Test with k=6 had an average of 0.000000 bm
# 2 0.000001 0.000001
Test with k=6 had an average of 0.180000 bm
# 3 0.000002 0.000007
Test with k=6 had an average of 0.480000 bm
# 4 0.000008 0.000039
Test with k=6 had an average of 0.680000 bm
# 5 0.000050 0.000173
Test with k=6 had an average of 1.120000 bm
# 6 0.000126 0.000794
Test with k=6 had an average of 1.420000 bm
# 7 0.000915 0.003443
Test with k=6 had an average of 1.760000 bm
# 8 0.003553 0.020145
Test with k=6 had an average of 2.060000 bm
# 9 0.006541 0.057480
Test with k=6 had an average of 2.200000 bm
# 10 0.023106 0.101825
Test with k=6 had an average of 2.700000 bm
# 11 0.171071 0.598479
Test with k=6 had an average of 3.180000 bm
# 12 0.446624 12.096331


==> charts/time/data/time_k7_t50_ss.txt <==
Calling time_fpt with k=7 n<=100 t=50 seed=123456789
Test with k=7 had an average of 0.000000 bm
# 1 0.000001 0.000002
Test with k=7 had an average of 0.000000 bm
# 2 0.000002 0.000004
Test with k=7 had an average of 0.100000 bm
# 3 0.000007 0.000027
Test with k=7 had an average of 0.400000 bm
# 4 0.000020 0.000106
Test with k=7 had an average of 0.700000 bm
# 5 0.000281 0.000854
Test with k=7 had an average of 1.060000 bm
# 6 0.000699 0.018236
Test with k=7 had an average of 1.300000 bm
# 7 0.007549 0.025697
Test with k=7 had an average of 1.820000 bm
# 8 0.047664 0.309679
Test with k=7 had an average of 1.880000 bm
# 9 0.054771 0.755424


==> charts/time/k4.txt <==
1 0.000000 0.000000
2 0.000000 0.000000
3 0.000001 0.000001
4 0.000001 0.000002
5 0.000003 0.000006
6 0.000012 0.000018
7 0.000033 0.000051
8 0.000044 0.000117
9 0.000103 0.000324
10 0.000335 0.000606
11 0.000580 0.001671
12 0.000817 0.004050
13 0.004100 0.007662
14 0.007750 0.034168
15 0.012998 0.081686
16 0.050459 0.100715
17 0.065586 0.319915
18 0.110769 2.316753


==> charts/time/k5.txt <==
1 0.000000 0.000001
2 0.000000 0.000001
3 0.000001 0.000002
4 0.000006 0.000011
5 0.000013 0.000040
6 0.000022 0.000129
7 0.000210 0.000578
8 0.000498 0.001343
9 0.001778 0.004512
10 0.008889 0.027028
11 0.012860 0.058292
12 0.037502 0.107495
13 0.171414 1.647415
14 0.371247 1.320462
15 1.101624 9.045948


==> charts/time/k6.txt <==
1 0.000000 0.000001
2 0.000001 0.000001
3 0.000002 0.000007
4 0.000008 0.000039
5 0.000050 0.000173
6 0.000126 0.000794
7 0.000915 0.003443
8 0.003553 0.020145
9 0.006541 0.057480
10 0.023106 0.101825
11 0.171071 0.598479
12 0.446624 12.096331


==> charts/time/k7.txt <==
1 0.000001 0.000002
2 0.000002 0.000004
3 0.000007 0.000027
4 0.000020 0.000106
5 0.000281 0.000854
6 0.000699 0.018236
7 0.007549 0.025697
8 0.047664 0.309679
9 0.054771 0.755424

